Effects of gas temperature on Monte-Carlo simulations of charged particles drift in gaseous medium

We present the derivation of kinetic formulas modeling the microscopic interaction of a charged particle withing a molecular gas under effect of thermal motion. Both elastic and inelastic processes are taken in account. The results were verified to reproduce the non-thermal formulas when the target molecule velocity is set to zero. A set of simulation is provided to highlight the effects in Argon and Carbon tetrafluoride. Our results can applied in Monte-Carlo simulation of particle drift at energies of the same order of the thermal kinetic energy of the buffer gas.

==> sim/sim1/data/data_Ar_T0.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 0.000250348, 0.001, 0.0103693, 0.00324416, 41419.5, 12958.6, 38593.7, 12074.5, 1.03693e+24, 3.24416e+23, 0.00227101, 0.000486724, 0.00227095, 0.000486711, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 299.524, 269.399, 7.49852e+21, 6.74434e+21, 0.00723147, 0.00688642, 35.4425, 60.3304, 8.87295e+20, 1.51036e+21, 0.000855696, 0.00148097, 57.1598, 58.5732, 1.43098e+21, 1.46637e+21, 0.00138002, 0.00147859, 0.0843085, 0.036061, 0.035414, 0.026706, 0.0712195, 0.0369966, 1.5625e+09, 4.83045e+08, 205117, 76.3778, 9794
1, 250, 25, 250000, 0.000315188, 0.001259, 0.0119308, 0.00376772, 37853.1, 11953.9, 35270.6, 11138.4, 9.47643e+23, 2.99263e+23, 0.00296716, 0.000669446, 0.00296708, 0.000669429, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 350.683, 314.169, 8.77928e+21, 7.86514e+21, 0.00926433, 0.00880024, 42.6866, 71.65, 1.06865e+21, 1.79374e+21, 0.00112769, 0.00192605, 66.3276, 66.906, 1.66049e+21, 1.67498e+21, 0.00175224, 0.00185211, 0.0861251, 0.0370558, 0.036738, 0.0276209, 0.0723784, 0.0379399, 1.5625e+09, 4.76781e+08, 193479, 76.6129, 9627
2, 250, 25, 250000, 0.000396801, 0.001585, 0.0138357, 0.00455238, 34868.1, 11472.7, 32489.2, 10690, 8.72915e+23, 2.87216e+23, 0.00392269, 0.000951135, 0.00392258, 0.000951111, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 428.743, 386.471, 1.07335e+22, 9.67521e+21, 0.0122961, 0.0117991, 55.6481, 94.3871, 1.39314e+21, 2.36296e+21, 0.00159596, 0.00275744, 79.3616, 81.4963, 1.9868e+21, 2.04024e+21, 0.00227605, 0.00245432, 0.0899937, 0.0386186, 0.0394394, 0.0300917, 0.0747372, 0.0392892, 1.5625e+09, 4.69712e+08, 180420, 76.8799, 9730
3, 250, 25, 250000, 0.000499444, 0.001995, 0.0159501, 0.00541159, 31935.7, 10835.2, 29756.9, 10096, 7.99503e+23, 2.71258e+23, 0.00521064, 0.00134901, 0.0052105, 0.00134898, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 533.862, 498.737, 1.33651e+22, 1.24858e+22, 0.0167168, 0.0166149, 70.7337, 126.882, 1.7708e+21, 3.17645e+21, 0.00221488, 0.00404348, 98.0987, 101.616, 2.45588e+21, 2.54393e+21, 0.00307176, 0.00334822, 0.0952011, 0.0408364, 0.0421671, 0.0320842, 0.0789152, 0.0411799, 1.5625e+09, 4.62635e+08, 166262, 77.149, 9520
4, 250, 25, 250000, 0.000628873, 0.002512, 0.0189789, 0.00674374, 30179.3, 10723.5, 28120.3, 9991.92, 7.55531e+23, 2.68461e+23, 0.00717664, 0.00208519, 0.00717646, 0.00208515, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 699.43, 676.867, 1.75101e+22, 1.69452e+22, 0.0231759, 0.0238923, 98.7868, 188.3, 2.47311e+21, 4.71405e+21, 0.00327334, 0.00634687, 125.464, 131.66, 3.14097e+21, 3.29608e+21, 0.0041573, 0.00460591, 0.102819, 0.0449987, 0.0468957, 0.0362936, 0.0841652, 0.0446814, 1.5625e+09, 4.53083e+08, 147658, 77.5153, 9611
5, 250, 25, 250000, 0.000791599, 0.003162, 0.0228531, 0.00932955, 28869.6, 11785.7, 26900, 10981.6, 7.22743e+23, 2.95052e+23, 0.0101891, 0.00438196, 0.0101888, 0.00438188, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1118.1, 5320.77, 2.79914e+22, 1.33204e+23, 0.0387294, 0.184981, 179.272, 1027.49, 4.48802e+21, 2.5723e+22, 0.0062097, 0.035681, 189.89, 913.753, 4.75385e+21, 2.28756e+22, 0.00657751, 0.0317648, 0.116479, 0.072615, 0.0559134, 0.054573, 0.0934431, 0.0632778, 1.5625e+09, 4.44242e+08, 130205, 77.8575, 9720
6, 250, 25, 250000, 0.000996634, 0.003981, 0.0296307, 0.0170728, 29730.7, 17130.4, 27702.4, 15961.7, 7.44302e+23, 4.28856e+23, 0.016863, 0.0148266, 0.0168626, 0.0148264, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 3695.13, 17299.8, 9.25067e+22, 4.33098e+23, 0.124286, 0.586275, 693.68, 4456.75, 1.73661e+22, 1.11574e+23, 0.0233321, 0.150505, 576.942, 2885.18, 1.44436e+22, 7.22298e+22, 0.0194056, 0.0976857, 0.165953, 0.207688, 0.08615, 0.143615, 0.12965, 0.160682, 1.5625e+09, 4.34979e+08, 110749, 78.2193, 9750
7, 250, 25, 250000, 0.00125474, 0.005012, 0.0451846, 0.0327061, 36011.1, 26066, 33554.2, 24287.7, 9.01529e+23, 6.52557e+23, 0.0386451, 0.0408677, 0.0386443, 0.040867, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 17752, 40371.4, 4.44416e+23, 1.01069e+24, 0.492958, 1.1765, 2728.93, 7082.64, 6.83181e+22, 1.77312e+23, 0.0757802, 0.204185, 3073.53, 8154.91, 7.6945e+22, 2.04156e+23, 0.0853494, 0.234731, 0.399907, 0.467031, 0.214157, 0.267036, 0.303248, 0.410991, 1.5625e+09, 4.43396e+08, 115281, 77.8909, 9804
8, 250, 25, 250000, 0.00157969, 0.00631, 0.0698866, 0.0391889, 44240.6, 24807.9, 41222.3, 23115.4, 1.10755e+24, 6.2106e+23, 0.0912848, 0.06623, 0.091283, 0.0662286, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 44631, 58000.4, 1.11733e+24, 1.45203e+24, 1.00883, 1.42786, 3807.33, 5670.41, 9.53156e+22, 1.41957e+23, 0.0860596, 0.136956, 9254.1, 13884.6, 2.31674e+23, 3.47597e+23, 0.209177, 0.335045, 0.813992, 0.586204, 0.319612, 0.24497, 0.687384, 0.609556, 1.5625e+09, 4.9912e+08, 184389, 75.7831, 9760
9, 250, 25, 250000, 0.00198851, 0.007943, 0.0898249, 0.0347334, 45171.9, 17467, 42090.1, 16275.4, 1.13087e+24, 4.37283e+23, 0.157898, 0.0700381, 0.157895, 0.0700364, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 63373.1, 65588.8, 1.58653e+24, 1.642e+24, 1.40293, 1.55001, 3145.1, 4605.55, 7.87369e+22, 1.15299e+23, 0.0696251, 0.105451, 14270.7, 16354.2, 3.57264e+23, 4.09425e+23, 0.31592, 0.382098, 1.07386, 0.589679, 0.297476, 0.223344, 0.9864, 0.624131, 1.5625e+09, 5.97689e+08, 305574, 72.3214, 9625
10, 250, 25, 250000, 0.00250348, 0.01, 0.0993922, 0.0296556, 39701.7, 11845.8, 36993, 11037.6, 9.93922e+23, 2.96556e+23, 0.219895, 0.0632305, 0.21989, 0.0632288, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 73277.5, 69469.2, 1.83449e+24, 1.73914e+24, 1.8457, 1.83439, 2497.69, 3548.03, 6.25292e+22, 8.88241e+22, 0.0629116, 0.0913174, 17070.5, 17357.3, 4.27357e+23, 4.34535e+23, 0.42997, 0.455627, 1.20191, 0.597107, 0.274579, 0.201663, 1.13852, 0.623572, 1.5625e+09, 7.09481e+08, 440556, 68.7592, 9503
11, 250, 25, 250000, 0.00315188, 0.01259, 0.106539, 0.0279533, 33801.6, 8868.78, 31495.5, 8263.71, 8.46215e+23, 2.22028e+23, 0.278626, 0.0574444, 0.278619, 0.0574427, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 72998.9, 69225.6, 1.82751e+24, 1.73305e+24, 2.15963, 2.12494, 2261.11, 3325.43, 5.66065e+22, 8.32513e+22, 0.0668937, 0.0999341, 17119.2, 17281.9, 4.28575e+23, 4.32647e+23, 0.50646, 0.52826, 1.19849, 0.586448, 0.260943, 0.194155, 1.14085, 0.610719, 1.5625e+09, 8.15016e+08, 567344, 65.7042, 9409
12, 250, 25, 250000, 0.00396801, 0.01585, 0.111458, 0.026683, 28089.1, 6724.52, 26172.7, 6265.75, 7.03203e+23, 1.68347e+23, 0.335501, 0.0523283, 0.335492, 0.0523266, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 72481.6, 70549.5, 1.81456e+24, 1.76619e+24, 2.58042, 2.58649, 1967.28, 2911.54, 4.92504e+22, 7.28897e+22, 0.0700373, 0.105001, 17136.8, 17597.9, 4.29015e+23, 4.4056e+23, 0.610087, 0.643304, 1.16294, 0.576175, 0.238483, 0.176857, 1.11359, 0.596813, 1.5625e+09, 9.08412e+08, 680306, 63.2184, 9549
13, 250, 25, 250000, 0.00499444, 0.01995, 0.116771, 0.0275139, 23380.2, 5508.9, 21785.1, 5133.06, 5.85317e+23, 1.37914e+23, 0.394568, 0.051749, 0.394557, 0.0517474, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 70549.6, 66791.3, 1.76619e+24, 1.6721e+24, 3.0175, 2.9439, 1912.64, 2874.6, 4.78824e+22, 7.19649e+22, 0.081806, 0.124452, 16681.1, 16641.7, 4.17607e+23, 4.16621e+23, 0.713472, 0.731369, 1.10261, 0.540937, 0.22508, 0.168397, 1.05664, 0.559336, 1.5625e+09, 9.83318e+08, 777600, 61.3564, 9518
14, 250, 25, 250000, 0.00628873, 0.02512, 0.122568, 0.0278446, 19490.1, 4427.7, 18160.4, 4125.62, 4.87931e+23, 1.10846e+23, 0.458721, 0.0517125, 0.458709, 0.0517109, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 65437, 62581.5, 1.6382e+24, 1.56671e+24, 3.35744, 3.30028, 1754.21, 2551.76, 4.39162e+22, 6.38828e+22, 0.090005, 0.132513, 15482.1, 15616.9, 3.87592e+23, 3.90967e+23, 0.794358, 0.821345, 1.00361, 0.49734, 0.205122, 0.152865, 0.961292, 0.514836, 1.5625e+09, 1.04056e+09, 855260, 60.0057, 9570
15, 250, 25, 250000, 0.00791599, 0.03162, 0.128321, 0.0300219, 16210.4, 3792.56, 15104.4, 3533.81, 4.05823e+23, 9.49458e+22, 0.525403, 0.0545637, 0.525389, 0.0545621, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 63565.9, 59699.5, 1.59136e+24, 1.49456e+24, 3.92131, 3.79534, 1747.27, 2613.53, 4.37426e+22, 6.54292e+22, 0.107787, 0.163186, 15017.8, 14888.7, 3.75968e+23, 3.72736e+23, 0.926433, 0.943696, 0.928738, 0.454802, 0.19075, 0.142218, 0.889494, 0.470732, 1.5625e+09, 1.08395e+09, 918828, 59.0208, 9492
16, 250, 25, 250000, 0.00996634, 0.03981, 0.135204, 0.0316913, 13566.1, 3179.84, 12640.5, 2962.89, 3.39623e+23, 7.96065e+22, 0.599847, 0.0570397, 0.599831, 0.0570382, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 58281.8, 56289.6, 1.45907e+24, 1.4092e+24, 4.29614, 4.26974, 1654.1, 2510.52, 4.14101e+22, 6.28502e+22, 0.121929, 0.187252, 13743.4, 14042.6, 3.44063e+23, 3.51554e+23, 1.01307, 1.06202, 0.819107, 0.410833, 0.172101, 0.128452, 0.782512, 0.425765, 1.5625e+09, 1.10897e+09, 962920, 58.4673, 9404
17, 250, 25, 250000, 0.0125474, 0.05012, 0.143712, 0.0332092, 11453.5, 2646.7, 10672.1, 2466.13, 2.86737e+23, 6.62594e+22, 0.682421, 0.0613028, 0.682403, 0.0613014, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 55020.7, 52376.4, 1.37743e+24, 1.31123e+24, 4.80381, 4.70575, 1540.55, 2236.76, 3.85674e+22, 5.59969e+22, 0.134504, 0.197748, 12984.9, 13089.6, 3.25074e+23, 3.27695e+23, 1.1337, 1.17249, 0.731121, 0.36333, 0.153392, 0.114592, 0.698705, 0.376429, 1.5625e+09, 1.11657e+09, 987576, 58.301, 9571
18, 250, 25, 250000, 0.0157969, 0.0631, 0.153003, 0.0366572, 9685.59, 2320.53, 9024.79, 2162.21, 2.42476e+23, 5.80939e+22, 0.772385, 0.0664835, 0.772365, 0.0664821, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 50461.7, 48572.4, 1.2633e+24, 1.216e+24, 5.20998, 5.16793, 1523.45, 2241.6, 3.81392e+22, 5.61178e+22, 0.15729, 0.234484, 11853.7, 12086.6, 2.96755e+23, 3.02586e+23, 1.22385, 1.28188, 0.637551, 0.320368, 0.138009, 0.103591, 0.608437, 0.330354, 1.5625e+09, 1.11444e+09, 1.00086e+06, 58.3471, 9503
19, 250, 25, 250000, 0.0198851, 0.07943, 0.161615, 0.039482, 8127.42, 1985.5, 7572.94, 1850.04, 2.03468e+23, 4.97066e+22, 0.868658, 0.0727325, 0.868636, 0.0727311, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 47259.3, 45125.7, 1.18313e+24, 1.12971e+24, 5.81479, 5.73111, 1441.69, 2185.88, 3.60925e+22, 5.4723e+22, 0.177386, 0.27242, 11094, 11245.9, 2.77735e+23, 2.81538e+23, 1.365, 1.42331, 0.562694, 0.280153, 0.121914, 0.0913093, 0.536611, 0.289754, 1.5625e+09, 1.10961e+09, 1.01289e+06, 58.4522, 9358
20, 250, 25, 250000, 0.0250348, 0.1, 0.172756, 0.0438349, 6900.65, 1750.96, 6429.86, 1631.5, 1.72756e+23, 4.38349e+22, 0.976158, 0.0834531, 0.976134, 0.0834515, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 43518.6, 40996, 1.08948e+24, 1.02632e+24, 6.30645, 6.15262, 1464.96, 2155.23, 3.6675e+22, 5.39557e+22, 0.212293, 0.316934, 10147.2, 10202.2, 2.54032e+23, 2.5541e+23, 1.47047, 1.5248, 0.489849, 0.243589, 0.112092, 0.0837468, 0.464733, 0.252454, 1.5625e+09, 1.09529e+09, 1.00892e+06, 58.7672, 8414


==> sim/sim1/data/data_Ar_T1.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 0.000250348, 0.001, 0.0136662, 0.0321524, 54588.8, 128431, 50864.5, 119669, 1.36662e+24, 3.21524e+24, 0.0406516, 0.0245596, 0.0406517, 0.0245597, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 14435.7, 37367.6, 3.61394e+23, 9.35489e+23, 0.264444, 0.925019, 2515.05, 8781.41, 6.29638e+22, 2.19841e+23, 0.0460728, 0.193977, 2351.4, 6585.95, 5.88667e+22, 1.64878e+23, 0.0430747, 0.157562, 0.365476, 0.401477, 0.189004, 0.263128, 0.282658, 0.331516, 1.5625e+09, 4.27631e+08, 128810, 78.5073, 9614
1, 250, 25, 250000, 0.000315188, 0.001259, 0.0184599, 0.0350524, 58567.9, 111211, 54572.1, 103624, 1.46623e+24, 2.78415e+24, 0.0434266, 0.0284781, 0.0434268, 0.0284781, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 17968.5, 44340.8, 4.49836e+23, 1.11006e+24, 0.306797, 0.955275, 3139.21, 10568.9, 7.85893e+22, 2.64589e+23, 0.0535994, 0.207178, 2922.51, 7700.1, 7.31644e+22, 1.9277e+23, 0.0498995, 0.162059, 0.411591, 0.465717, 0.214348, 0.304644, 0.316819, 0.38363, 1.5625e+09, 4.27439e+08, 124033, 78.5151, 9701
2, 250, 25, 250000, 0.000396801, 0.001585, 0.0229487, 0.0379371, 57834.2, 95607.4, 53888.5, 89084.6, 1.44787e+24, 2.39351e+24, 0.0473648, 0.0336361, 0.0473649, 0.033636, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 22126, 53037.9, 5.5392e+23, 1.32779e+24, 0.382577, 1.114, 3793.87, 11369.7, 9.49787e+22, 2.84637e+23, 0.0655991, 0.224517, 3634.57, 10071, 9.09906e+22, 2.52125e+23, 0.0628446, 0.202772, 0.464695, 0.529331, 0.244086, 0.336581, 0.355604, 0.443637, 1.5625e+09, 4.28722e+08, 121156, 78.4646, 9734
3, 250, 25, 250000, 0.000499444, 0.001995, 0.0285132, 0.0396934, 57089.9, 79475.2, 53194.9, 74053, 1.42923e+24, 1.98964e+24, 0.0526343, 0.0384548, 0.0526343, 0.0384546, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 26853, 55011.2, 6.7226e+23, 1.37719e+24, 0.470364, 1.16502, 4148.01, 10802.8, 1.03845e+23, 2.70447e+23, 0.0726576, 0.214562, 4639.25, 11072.4, 1.16143e+23, 2.77195e+23, 0.0812623, 0.224528, 0.533443, 0.567686, 0.270333, 0.339449, 0.414527, 0.49668, 1.5625e+09, 4.30819e+08, 120899, 78.3821, 9683
4, 250, 25, 250000, 0.000628873, 0.002512, 0.0364532, 0.0415955, 57965.8, 66142.9, 54011.1, 61630.3, 1.45116e+24, 1.65587e+24, 0.0613644, 0.045658, 0.0613643, 0.0456577, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 33692.4, 60210.2, 8.43482e+23, 1.50735e+24, 0.581246, 1.23241, 4621.9, 10536, 1.15708e+23, 2.63767e+23, 0.079735, 0.203262, 6112.15, 12401.3, 1.53016e+23, 3.10463e+23, 0.105444, 0.245453, 0.63161, 0.612741, 0.30781, 0.344515, 0.501024, 0.556705, 1.5625e+09, 4.36742e+08, 125213, 78.1497, 9471
5, 250, 25, 250000, 0.000791599, 0.003162, 0.0477328, 0.0443637, 60299.2, 56043.1, 56185.4, 52219.6, 1.50958e+24, 1.40303e+24, 0.07791, 0.0551151, 0.0779096, 0.0551146, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 44776.6, 65244.3, 1.12097e+24, 1.63338e+24, 0.742573, 1.28338, 5221.44, 9583.56, 1.30718e+23, 2.39922e+23, 0.0865922, 0.178148, 8583.42, 14562.3, 2.14884e+23, 3.64565e+23, 0.142347, 0.275365, 0.790402, 0.653941, 0.356015, 0.336473, 0.643431, 0.631197, 1.5625e+09, 4.50457e+08, 138710, 77.6168, 9725
6, 250, 25, 250000, 0.000996634, 0.003981, 0.05769, 0.0434469, 57884.8, 43593.6, 53935.7, 40619.5, 1.44913e+24, 1.09136e+24, 0.0971382, 0.0612824, 0.0971375, 0.0612816, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 52752.7, 67606.9, 1.32065e+24, 1.69252e+24, 0.91134, 1.35469, 4974.66, 8254.88, 1.24539e+23, 2.06659e+23, 0.0859407, 0.156609, 10700.9, 15859.4, 2.67893e+23, 3.97035e+23, 0.184865, 0.307325, 0.910226, 0.649092, 0.364356, 0.306244, 0.769445, 0.656692, 1.5625e+09, 4.74815e+08, 167901, 76.6878, 9786
7, 250, 25, 250000, 0.00125474, 0.005012, 0.0710798, 0.042106, 56648.9, 33557.4, 52784.1, 31268, 1.41819e+24, 8.40103e+23, 0.128266, 0.0670991, 0.128265, 0.0670981, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 63205.8, 68208.5, 1.58234e+24, 1.70758e+24, 1.11575, 1.37353, 4700.64, 6680.74, 1.17679e+23, 1.67251e+23, 0.0829785, 0.127766, 13451.1, 16597.5, 3.36746e+23, 4.15515e+23, 0.237447, 0.325004, 1.06285, 0.630453, 0.369104, 0.278469, 0.937034, 0.659782, 1.5625e+09, 5.19546e+08, 221885, 75.0384, 9812
8, 250, 25, 250000, 0.00157969, 0.00631, 0.0820006, 0.0377975, 51909.2, 23927.1, 48367.7, 22294.7, 1.29953e+24, 5.9901e+23, 0.167493, 0.0689552, 0.16749, 0.0689539, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 72227.6, 72019.1, 1.8082e+24, 1.80298e+24, 1.39142, 1.52848, 3960.42, 5643.5, 9.91482e+22, 1.41284e+23, 0.0762952, 0.114265, 16076.7, 17906.5, 4.02476e+23, 4.48285e+23, 0.309708, 0.373331, 1.18014, 0.631176, 0.341892, 0.260476, 1.07717, 0.667883, 1.5625e+09, 5.83673e+08, 299202, 72.7939, 9593
9, 250, 25, 250000, 0.00198851, 0.007943, 0.0903466, 0.033672, 45434.3, 16933.3, 42334.6, 15778, 1.13744e+24, 4.2392e+23, 0.208151, 0.0647353, 0.208148, 0.064734, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 75625.2, 71622, 1.89326e+24, 1.79304e+24, 1.6645, 1.69406, 3290.75, 4656.56, 8.23831e+22, 1.16576e+23, 0.0724287, 0.105985, 17260.9, 17836.7, 4.32123e+23, 4.46539e+23, 0.37991, 0.417336, 1.23422, 0.608122, 0.317767, 0.236787, 1.15266, 0.638313, 1.5625e+09, 6.63347e+08, 394338, 70.1856, 9558
10, 250, 25, 250000, 0.00250348, 0.01, 0.0979534, 0.0316829, 39127, 12655.6, 36457.5, 11792.2, 9.79534e+23, 3.16829e+23, 0.254758, 0.0614368, 0.254754, 0.0614353, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 74249.4, 71435.8, 1.85882e+24, 1.78838e+24, 1.89765, 1.92616, 2973.54, 4299.61, 7.44419e+22, 1.0764e+23, 0.0759972, 0.112604, 17075.6, 17742.3, 4.27483e+23, 4.44174e+23, 0.436415, 0.474917, 1.21804, 0.600967, 0.303506, 0.224959, 1.14361, 0.627856, 1.5625e+09, 7.51483e+08, 498972, 67.5097, 9539
11, 250, 25, 250000, 0.00315188, 0.01259, 0.103374, 0.0300632, 32797.6, 9538.19, 30560, 8887.46, 8.21081e+23, 2.38786e+23, 0.302377, 0.0579762, 0.30237, 0.0579748, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 74366.6, 71275.4, 1.86175e+24, 1.78436e+24, 2.26744, 2.27103, 2598.7, 3900.01, 6.50579e+22, 9.76359e+22, 0.0792345, 0.121124, 17292.3, 17736.4, 4.32909e+23, 4.44027e+23, 0.527243, 0.562101, 1.20293, 0.588668, 0.278764, 0.208144, 1.1388, 0.612916, 1.5625e+09, 8.4127e+08, 606374, 64.9857, 9367
12, 250, 25, 250000, 0.00396801, 0.01585, 0.109591, 0.0294796, 27618.6, 7429.31, 25734.3, 6922.45, 6.91425e+23, 1.85991e+23, 0.356821, 0.0569986, 0.356813, 0.0569972, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 74372.1, 70077.2, 1.86189e+24, 1.75437e+24, 2.69283, 2.63869, 2357.15, 3428.42, 5.90108e+22, 8.58297e+22, 0.0853467, 0.12624, 17414.5, 17453.9, 4.35967e+23, 4.36954e+23, 0.630534, 0.654328, 1.1704, 0.567576, 0.259039, 0.191892, 1.11354, 0.589983, 1.5625e+09, 9.23564e+08, 707341, 62.8325, 9407
13, 250, 25, 250000, 0.00499444, 0.01995, 0.114847, 0.0295227, 22994.9, 5911.12, 21426.1, 5507.84, 5.75673e+23, 1.47983e+23, 0.413084, 0.0562409, 0.413074, 0.0562395, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 69961.2, 66829.9, 1.75146e+24, 1.67307e+24, 3.04246, 3.00969, 2148.2, 3101.35, 5.37797e+22, 7.76415e+22, 0.0934206, 0.136992, 16416.2, 16664.1, 4.10976e+23, 4.17182e+23, 0.713905, 0.747562, 1.08446, 0.531899, 0.237145, 0.174661, 1.03261, 0.553115, 1.5625e+09, 9.93358e+08, 796552, 61.115, 9450
14, 250, 25, 250000, 0.00628873, 0.02512, 0.1217, 0.0301614, 19352, 4796.1, 18031.7, 4468.89, 4.84473e+23, 1.20069e+23, 0.476298, 0.0567661, 0.476286, 0.0567649, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 66519.3, 64859.4, 1.66529e+24, 1.62374e+24, 3.43733, 3.45813, 1987.81, 2865.94, 4.97643e+22, 7.17481e+22, 0.102719, 0.150267, 15635.9, 16177.8, 3.91442e+23, 4.05007e+23, 0.807974, 0.859624, 0.999053, 0.492844, 0.215289, 0.159611, 0.952299, 0.512157, 1.5625e+09, 1.04608e+09, 868759, 59.8786, 9698
15, 250, 25, 250000, 0.00791599, 0.03162, 0.128838, 0.0320173, 16275.7, 4044.64, 15165.3, 3768.69, 4.07457e+23, 1.01257e+23, 0.544602, 0.0598216, 0.544588, 0.0598205, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 62203.4, 60230.4, 1.55725e+24, 1.50785e+24, 3.82186, 3.82058, 1924.22, 2958.24, 4.81725e+22, 7.40587e+22, 0.118227, 0.184118, 14588.7, 14993.2, 3.65225e+23, 3.75352e+23, 0.896352, 0.947754, 0.9002, 0.448008, 0.197116, 0.147968, 0.856975, 0.464667, 1.5625e+09, 1.08212e+09, 926079, 59.0615, 9290
16, 250, 25, 250000, 0.00996634, 0.03981, 0.136114, 0.0339317, 13657.4, 3404.63, 12725.6, 3172.35, 3.41909e+23, 8.5234e+22, 0.619096, 0.0635073, 0.61908, 0.0635062, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 58721.8, 56425.4, 1.47009e+24, 1.4126e+24, 4.29965, 4.26828, 1835.86, 2716.91, 4.59603e+22, 6.80173e+22, 0.134423, 0.201737, 13762.5, 14037.1, 3.44541e+23, 3.51416e+23, 1.0077, 1.05806, 0.812, 0.401635, 0.179179, 0.132923, 0.773456, 0.415508, 1.5625e+09, 1.10279e+09, 963669, 58.6028, 9514
17, 250, 25, 250000, 0.0125474, 0.05012, 0.144176, 0.0352954, 11490.5, 2812.96, 10706.6, 2621.05, 2.87663e+23, 7.04218e+22, 0.700062, 0.0671908, 0.700044, 0.0671898, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 56155.8, 53251.5, 1.40585e+24, 1.33314e+24, 4.88714, 4.78633, 1672.3, 2388.34, 4.18656e+22, 5.97914e+22, 0.145537, 0.210884, 13202.8, 13276.9, 3.30529e+23, 3.32385e+23, 1.14902, 1.18921, 0.728712, 0.36339, 0.157438, 0.116315, 0.695198, 0.376107, 1.5625e+09, 1.11262e+09, 989606, 58.3869, 9297
18, 250, 25, 250000, 0.0157969, 0.0631, 0.152486, 0.0375401, 9652.91, 2376.41, 8994.35, 2214.28, 2.41658e+23, 5.9493e+22, 0.787329, 0.0726657, 0.787309, 0.0726647, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 50471.3, 46149.6, 1.26354e+24, 1.15535e+24, 5.2286, 4.95116, 1582.14, 2313.25, 3.96085e+22, 5.79118e+22, 0.163903, 0.243016, 11826.7, 11491.5, 2.9608e+23, 2.87686e+23, 1.2252, 1.22808, 0.635682, 0.308938, 0.139393, 0.105906, 0.605439, 0.319891, 1.5625e+09, 1.11456e+09, 1.00628e+06, 58.3443, 9431
19, 250, 25, 250000, 0.0198851, 0.07943, 0.162629, 0.0411365, 8178.41, 2068.71, 7620.44, 1927.57, 2.04745e+23, 5.17897e+22, 0.886261, 0.0792442, 0.886239, 0.0792432, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 46663.2, 43687.1, 1.1682e+24, 1.0937e+24, 5.70566, 5.53329, 1545.24, 2249.82, 3.86847e+22, 5.63238e+22, 0.188941, 0.279214, 10893.2, 10881, 2.72708e+23, 2.72404e+23, 1.33194, 1.37245, 0.552815, 0.272556, 0.125222, 0.0941071, 0.525361, 0.281693, 1.5625e+09, 1.10309e+09, 1.00749e+06, 58.5954, 9332
20, 250, 25, 250000, 0.0250348, 0.1, 0.174308, 0.0446271, 6962.64, 1782.6, 6487.62, 1660.99, 1.74308e+23, 4.46271e+22, 0.996638, 0.0887555, 0.996614, 0.0887544, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 43056.3, 41193, 1.0779e+24, 1.03126e+24, 6.1839, 6.12447, 1483.39, 2156.94, 3.71364e+22, 5.39986e+22, 0.21305, 0.314553, 10022.4, 10248.4, 2.50908e+23, 2.56566e+23, 1.43945, 1.51734, 0.479824, 0.238718, 0.111049, 0.0837981, 0.454686, 0.247233, 1.5625e+09, 1.08567e+09, 999013, 58.9807, 8327


==> sim/sim1/data/data_Ar_T2.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 3.22853e-05, 0.001, 0.00806316, 0.0767807, 249747, 2.37819e+06, 30010.5, 285772, 8.06316e+23, 7.67807e+24, 0.337806, 0.102364, 0.337808, 0.102364, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 975794, 813754, 3.15038e+24, 2.62723e+24, 3.90714, 37.3478, 153290, 217833, 4.94902e+23, 7.03282e+23, 0.613782, 5.90941, 167304, 171421, 5.40145e+23, 5.5344e+23, 0.669893, 6.41582, 13.1618, 5.90544, 6.38853, 4.95809, 10.4602, 5.77023, 1.5625e+09, 6.57788e+08, 447141, 70.3596, 9708
1, 250, 25, 250000, 4.06472e-05, 0.001259, 0.00922659, 0.0757793, 226992, 1.86431e+06, 27276.2, 224023, 7.32851e+23, 6.019e+24, 0.3366, 0.100395, 0.336602, 0.100395, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 970997, 800473, 3.1349e+24, 2.58436e+24, 4.27768, 35.3097, 149036, 211612, 4.81168e+23, 6.83195e+23, 0.65657, 5.47249, 168231, 168653, 5.43141e+23, 5.44502e+23, 0.741134, 6.13221, 13.1261, 5.83237, 6.30689, 4.87047, 10.4944, 5.71678, 1.5625e+09, 6.6279e+08, 455020, 70.2012, 9630
2, 250, 25, 250000, 5.11723e-05, 0.001585, 0.0136697, 0.0734765, 267131, 1.43587e+06, 32099.5, 172539, 8.62443e+23, 4.63574e+24, 0.337319, 0.104843, 0.33732, 0.104843, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 957451, 807339, 3.09116e+24, 2.60652e+24, 3.58419, 19.5011, 138827, 196870, 4.48206e+23, 6.35602e+23, 0.519694, 2.889, 169949, 174647, 5.48687e+23, 5.63855e+23, 0.636201, 3.4816, 12.9674, 5.88759, 6.0766, 4.6616, 10.5144, 5.79729, 1.5625e+09, 6.67969e+08, 461837, 70.038, 9726
3, 250, 25, 250000, 6.44093e-05, 0.001995, 0.0183786, 0.0698228, 285342, 1.08405e+06, 34287.7, 130263, 9.21235e+23, 3.49989e+24, 0.337371, 0.101182, 0.337373, 0.101183, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 899289, 746430, 2.90339e+24, 2.40987e+24, 3.15162, 12.2559, 123188, 167837, 3.97716e+23, 5.41866e+23, 0.431721, 1.74244, 163228, 166593, 5.26988e+23, 5.37852e+23, 0.572045, 2.25033, 12.52, 5.60438, 5.71312, 4.3012, 10.2554, 5.64338, 1.5625e+09, 6.79011e+08, 476458, 69.6926, 9415
4, 250, 25, 250000, 8.11008e-05, 0.002512, 0.025245, 0.0661738, 311279, 815946, 37404.5, 98047, 1.00498e+24, 2.63431e+24, 0.340015, 0.105257, 0.340016, 0.105257, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 858424, 735491, 2.77145e+24, 2.37456e+24, 2.75773, 7.60509, 108162, 156183, 3.49206e+23, 5.04242e+23, 0.347477, 1.03988, 160525, 165701, 5.1826e+23, 5.34971e+23, 0.515693, 1.45281, 12.0904, 5.51965, 5.25329, 4.0566, 10.0736, 5.57804, 1.5625e+09, 6.919e+08, 492567, 69.2938, 9519
5, 250, 25, 250000, 0.000102086, 0.003162, 0.0315045, 0.0616273, 308607, 603679, 37083.3, 72540.3, 9.96347e+23, 1.949e+24, 0.343633, 0.105421, 0.343634, 0.105421, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 822489, 705541, 2.65543e+24, 2.27786e+24, 2.66517, 5.6927, 92224.2, 131598, 2.97749e+23, 4.24869e+23, 0.298841, 0.72358, 159510, 164129, 5.14984e+23, 5.29898e+23, 0.516872, 1.14242, 11.7347, 5.35576, 4.81441, 3.70266, 9.97058, 5.48511, 1.5625e+09, 7.1123e+08, 516632, 68.7041, 9624
6, 250, 25, 250000, 0.000128528, 0.003981, 0.0396571, 0.0577689, 308548, 449465, 37076.3, 54009.4, 9.96159e+23, 1.45111e+24, 0.350213, 0.106388, 0.350213, 0.106388, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 793642, 689353, 2.5623e+24, 2.2256e+24, 2.57218, 4.36245, 79162.6, 111953, 2.55579e+23, 3.61444e+23, 0.256565, 0.520896, 158829, 161941, 5.12786e+23, 5.22833e+23, 0.514763, 0.915291, 11.4354, 5.2033, 4.43596, 3.36691, 9.90051, 5.36736, 1.5625e+09, 7.37735e+08, 547996, 67.9117, 9572
7, 250, 25, 250000, 0.000161814, 0.005012, 0.0505567, 0.0542293, 312437, 335133, 37543.5, 40270.9, 1.00871e+24, 1.08199e+24, 0.362479, 0.106621, 0.362479, 0.106621, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 764096, 668029, 2.46691e+24, 2.15676e+24, 2.4456, 3.38424, 67834.8, 95727.2, 2.19007e+23, 3.09059e+23, 0.217115, 0.384852, 157107, 160416, 5.07224e+23, 5.17909e+23, 0.502843, 0.744674, 11.0241, 5.06236, 4.03773, 3.07875, 9.67285, 5.27373, 1.5625e+09, 7.70733e+08, 587833, 66.9503, 9699
8, 250, 25, 250000, 0.000203721, 0.00631, 0.0599904, 0.050131, 294474, 246077, 35385.1, 29569.6, 9.50719e+23, 7.94469e+23, 0.377683, 0.107501, 0.377683, 0.107501, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 694003, 607692, 2.24061e+24, 1.96195e+24, 2.35676, 2.85259, 55645.6, 79012.3, 1.79654e+23, 2.55094e+23, 0.188966, 0.311335, 145678, 146260, 4.70327e+23, 4.72206e+23, 0.494706, 0.646216, 10.3073, 4.74185, 3.59353, 2.72913, 9.16108, 4.94345, 1.5625e+09, 8.10785e+08, 633747, 65.8194, 9618
9, 250, 25, 250000, 0.000256442, 0.007943, 0.0703781, 0.0480663, 274440, 187435, 32977.7, 22522.9, 8.8604e+23, 6.0514e+23, 0.399979, 0.108479, 0.399978, 0.108479, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 676459, 591232, 2.18397e+24, 1.90881e+24, 2.46487, 2.73406, 48879.6, 68049.3, 1.57809e+23, 2.197e+23, 0.178107, 0.276187, 144675, 144389, 4.67088e+23, 4.66166e+23, 0.527164, 0.637521, 9.97069, 4.61232, 3.31095, 2.48642, 8.95341, 4.83527, 1.5625e+09, 8.55162e+08, 686885, 64.6102, 9556
10, 250, 25, 250000, 0.000322853, 0.01, 0.079412, 0.0449474, 245969, 139219, 29556.6, 16729.1, 7.9412e+23, 4.49474e+23, 0.429177, 0.108766, 0.429175, 0.108766, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 653238, 579639, 2.109e+24, 1.87138e+24, 2.65577, 2.79515, 40214.3, 56393.5, 1.29833e+23, 1.82068e+23, 0.163493, 0.247241, 143202, 142622, 4.62334e+23, 4.60461e+23, 0.582197, 0.666933, 9.52822, 4.47404, 2.91546, 2.1962, 8.68407, 4.69762, 1.5625e+09, 9.04565e+08, 746996, 63.3152, 9514
11, 250, 25, 250000, 0.000406472, 0.01259, 0.0893913, 0.0428131, 219920, 105328, 26426.3, 12656.7, 7.10018e+23, 3.40057e+23, 0.464623, 0.111787, 0.46462, 0.111788, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 606244, 563503, 1.95728e+24, 1.81929e+24, 2.75666, 2.88246, 34084, 48534, 1.10041e+23, 1.56694e+23, 0.154984, 0.232838, 134519, 138546, 4.34299e+23, 4.473e+23, 0.611673, 0.694767, 8.82461, 4.26894, 2.57849, 1.98038, 8.10771, 4.44884, 1.5625e+09, 9.49969e+08, 801695, 62.17, 9457
12, 250, 25, 250000, 0.000511723, 0.01585, 0.100809, 0.0425614, 196999, 83172.7, 23672.1, 9994.34, 6.36018e+23, 2.68526e+23, 0.508646, 0.111889, 0.50864, 0.111889, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 578565, 536716, 1.86792e+24, 1.73281e+24, 2.93689, 2.99335, 30710.8, 44274.1, 9.91509e+22, 1.4294e+23, 0.155893, 0.234182, 129286, 132859, 4.17404e+23, 4.28941e+23, 0.656277, 0.729116, 8.28589, 3.98209, 2.35981, 1.78057, 7.64193, 4.16831, 1.5625e+09, 9.94699e+08, 855984, 61.0816, 9418
13, 250, 25, 250000, 0.000644093, 0.01995, 0.108273, 0.0409792, 168101, 63623.2, 20199.7, 7645.2, 5.42721e+23, 2.0541e+23, 0.55664, 0.112721, 0.556633, 0.112722, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 540885, 493768, 1.74627e+24, 1.59415e+24, 3.21761, 3.17977, 25888.9, 36763.2, 8.35832e+22, 1.18691e+23, 0.154008, 0.226331, 122277, 122365, 3.94775e+23, 3.95059e+23, 0.7274, 0.778246, 7.65124, 3.69136, 2.07326, 1.5555, 7.11463, 3.85119, 1.5625e+09, 1.03487e+09, 908452, 60.1361, 9272
14, 250, 25, 250000, 0.000811008, 0.02512, 0.118217, 0.0418329, 145765, 51581.3, 17515.7, 6198.2, 4.70607e+23, 1.66532e+23, 0.616132, 0.11779, 0.616124, 0.117791, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 507380, 470535, 1.63809e+24, 1.51914e+24, 3.48081, 3.45506, 23629.8, 34521.1, 7.62897e+22, 1.11452e+23, 0.162109, 0.243675, 115030, 116842, 3.71378e+23, 3.77229e+23, 0.789147, 0.848829, 6.97034, 3.41014, 1.86135, 1.41263, 6.48957, 3.55527, 1.5625e+09, 1.06249e+09, 945183, 59.5026, 9361
15, 250, 25, 250000, 0.00102086, 0.03162, 0.126905, 0.0409768, 124312, 40139.4, 14937.7, 4823.3, 4.01344e+23, 1.29591e+23, 0.680863, 0.117143, 0.680853, 0.117144, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 476317, 445114, 1.5378e+24, 1.43706e+24, 3.83164, 3.78835, 20076.4, 28617.3, 6.48175e+22, 9.23918e+22, 0.161501, 0.236039, 109041, 110420, 3.52042e+23, 3.56496e+23, 0.877159, 0.932317, 6.34826, 3.16719, 1.61777, 1.22286, 5.94852, 3.29151, 1.5625e+09, 1.08378e+09, 978599, 59.0233, 9323
16, 250, 25, 250000, 0.00128528, 0.03981, 0.136507, 0.0435379, 106208, 33874.3, 12762.3, 4070.46, 3.42895e+23, 1.09364e+23, 0.753527, 0.120791, 0.753515, 0.120792, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 452869, 417863, 1.4621e+24, 1.34908e+24, 4.26399, 4.16281, 19070.8, 27341, 6.15707e+22, 8.82714e+22, 0.179561, 0.263723, 103682, 103738, 3.3474e+23, 3.34922e+23, 0.976218, 1.02517, 5.75472, 2.82796, 1.45795, 1.09542, 5.39676, 2.9434, 1.5625e+09, 1.09236e+09, 994123, 58.8323, 9479
17, 250, 25, 250000, 0.00161814, 0.05012, 0.145519, 0.0441793, 89929.4, 27302.5, 10806.2, 3280.77, 2.9034e+23, 8.81471e+22, 0.834676, 0.126946, 0.834662, 0.126948, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 419514, 389304, 1.35441e+24, 1.25688e+24, 4.66492, 4.55477, 16979.9, 23898.8, 5.48203e+22, 7.71581e+22, 0.188814, 0.271863, 96388.5, 96612.7, 3.11193e+23, 3.11917e+23, 1.07182, 1.12252, 5.12402, 2.55135, 1.27675, 0.970529, 4.81637, 2.64492, 1.5625e+09, 1.09243e+09, 1.00251e+06, 58.8305, 9500
18, 250, 25, 250000, 0.00203721, 0.0631, 0.156202, 0.0465535, 76674.7, 22851.6, 9213.51, 2745.94, 2.47547e+23, 7.37773e+22, 0.924353, 0.132158, 0.924337, 0.13216, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 390011, 358414, 1.25917e+24, 1.15715e+24, 5.08657, 4.91415, 15601.8, 22442.7, 5.03709e+22, 7.2457e+22, 0.20348, 0.298917, 89702, 89214.6, 2.89606e+23, 2.88033e+23, 1.1699, 1.21467, 4.5347, 2.2461, 1.12319, 0.846959, 4.26457, 2.33303, 1.5625e+09, 1.08186e+09, 999515, 59.0658, 9430
19, 250, 25, 250000, 0.00256442, 0.07943, 0.164714, 0.0482332, 64230.2, 18808.6, 7718.14, 2260.11, 2.07369e+23, 6.07241e+22, 1.01628, 0.136532, 1.01626, 0.136533, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 353308, 331071, 1.14067e+24, 1.06887e+24, 5.50065, 5.40026, 14114.8, 20864.8, 4.55701e+22, 6.73626e+22, 0.219753, 0.331156, 81269.6, 82127.8, 2.62382e+23, 2.65152e+23, 1.26529, 1.33125, 3.95536, 1.98836, 0.981698, 0.742505, 3.7207, 2.05908, 1.5625e+09, 1.0738e+09, 1.00018e+06, 59.2463, 9277
20, 250, 25, 250000, 0.00322853, 0.1, 0.175409, 0.052262, 54330.8, 16187.5, 6528.59, 1945.15, 1.75409e+23, 5.2262e+22, 1.12438, 0.14543, 1.12436, 0.145431, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 332391, 314294, 1.07314e+24, 1.01471e+24, 6.11791, 6.06521, 13744.6, 20265.9, 4.43748e+22, 6.54291e+22, 0.252979, 0.380548, 76225.5, 77938.1, 2.46097e+23, 2.51626e+23, 1.40299, 1.49417, 3.49944, 1.76988, 0.882761, 0.672735, 3.28512, 1.83158, 1.5625e+09, 1.05716e+09, 990241, 59.6226, 8454


==> sim/sim1/data/data_CF4_T0.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 0.000250348, 0.001, 0.0064192, 0.00280149, 25641.1, 11190.4, 23891.8, 10426.9, 6.4192e+23, 2.80149e+23, 0.00147328, 0.000465803, 0.00147326, 0.000465797, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 115.207, 105.875, 2.88419e+21, 2.65057e+21, 0.00449307, 0.00457107, 14.9806, 25.4813, 3.75037e+20, 6.37918e+20, 0.000584242, 0.00102595, 21.3115, 22.13, 5.33529e+20, 5.54019e+20, 0.000831146, 0.000936192, 0.0392863, 0.0169241, 0.0173532, 0.013078, 0.0325843, 0.0172028, 1.5625e+09, 4.21507e+08, 101917, 78.7507, 9423
1, 250, 25, 250000, 0.000315188, 0.001259, 0.00734509, 0.00327712, 23303.9, 10397.4, 21714, 9688.01, 5.83407e+23, 2.60296e+23, 0.00193585, 0.000636344, 0.00193583, 0.000636336, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 139.391, 136.94, 3.48963e+21, 3.42826e+21, 0.00598148, 0.0064539, 18.6351, 34.0641, 4.66525e+20, 8.52788e+20, 0.000799658, 0.00150465, 25.5303, 27.9832, 6.39146e+20, 7.00554e+20, 0.00109554, 0.00129647, 0.0410543, 0.0181558, 0.018385, 0.0139692, 0.0339123, 0.018218, 1.5625e+09, 4.20957e+08, 98231, 78.7727, 9660
2, 250, 25, 250000, 0.000396801, 0.001585, 0.00852358, 0.00381679, 21480.7, 9618.89, 20015.2, 8962.65, 5.37765e+23, 2.40807e+23, 0.00258369, 0.00087042, 0.00258366, 0.000870409, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 170.931, 161.7, 4.27921e+21, 4.04812e+21, 0.00795739, 0.00832842, 23.3135, 40.5072, 5.83649e+20, 1.01409e+21, 0.00108532, 0.00194737, 31.0759, 32.5096, 7.77978e+20, 8.1387e+20, 0.00144669, 0.00164625, 0.0436384, 0.0188789, 0.019752, 0.0149293, 0.0359601, 0.01883, 1.5625e+09, 4.19353e+08, 93628, 78.8366, 9528
3, 250, 25, 250000, 0.000499444, 0.001995, 0.00991613, 0.00456396, 19854.4, 9138.09, 18499.8, 8514.65, 4.97049e+23, 2.2877e+23, 0.00346194, 0.00123194, 0.0034619, 0.00123193, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 219.197, 218.072, 5.48755e+21, 5.45938e+21, 0.0110403, 0.012102, 30.6029, 57.7394, 7.66138e+20, 1.44549e+21, 0.00154137, 0.00299343, 39.4978, 42.81, 9.88819e+20, 1.07174e+21, 0.00198938, 0.00234255, 0.047046, 0.0210932, 0.021416, 0.0166438, 0.0386222, 0.0207584, 1.5625e+09, 4.17899e+08, 88455, 78.8947, 9562
4, 250, 25, 250000, 0.000628873, 0.002512, 0.0116826, 0.00554552, 18577.1, 8818.18, 17309.6, 8216.56, 4.65072e+23, 2.20761e+23, 0.00476001, 0.00186191, 0.00475995, 0.00186189, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 286.687, 369.658, 7.17714e+21, 9.2543e+21, 0.0154323, 0.0212042, 42.5379, 104.908, 1.06493e+21, 2.62634e+21, 0.00228981, 0.00575081, 50.4028, 60.4515, 1.26182e+21, 1.51339e+21, 0.00271317, 0.00349969, 0.0513914, 0.0241208, 0.0238144, 0.0197432, 0.0419351, 0.022526, 1.5625e+09, 4.1649e+08, 81955, 78.9512, 9555
5, 250, 25, 250000, 0.000791599, 0.003162, 0.0140686, 0.0074772, 17772.4, 9445.68, 16559.8, 8801.25, 4.44927e+23, 2.3647e+23, 0.00668097, 0.00286972, 0.00668089, 0.00286968, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 440.121, 636.055, 1.10183e+22, 1.59235e+22, 0.0247644, 0.0381325, 76.42, 224.209, 1.91316e+21, 5.61303e+21, 0.00429994, 0.0128209, 71.8204, 88.5216, 1.79801e+21, 2.21612e+21, 0.00404113, 0.0054242, 0.0605178, 0.0328574, 0.0296826, 0.0283829, 0.0479601, 0.0274807, 1.5625e+09, 4.15645e+08, 75499, 78.9851, 9591
6, 250, 25, 250000, 0.000996634, 0.003981, 0.018207, 0.0111747, 18268.5, 11212.4, 17022.1, 10447.4, 4.57347e+23, 2.807e+23, 0.00934227, 0.00373122, 0.00934213, 0.00373114, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 790.107, 1083.89, 1.97801e+22, 2.7135e+22, 0.0432497, 0.0649986, 169.926, 371.811, 4.25407e+21, 9.30819e+21, 0.00930161, 0.0211381, 112.564, 149.386, 2.818e+21, 3.73983e+21, 0.00616162, 0.00900936, 0.0789712, 0.0469136, 0.0435905, 0.0425884, 0.0583526, 0.0363099, 1.5625e+09, 4.15808e+08, 71385, 78.9788, 9615
7, 250, 25, 250000, 0.00125474, 0.005012, 0.0252484, 0.0143465, 20122.4, 11433.8, 18749.5, 10653.8, 5.03759e+23, 2.86244e+23, 0.0120465, 0.00376584, 0.0120462, 0.00376574, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1250.5, 1216.96, 3.13059e+22, 3.04664e+22, 0.0621447, 0.0700322, 272.817, 372.469, 6.82992e+21, 9.32468e+21, 0.0135579, 0.0200494, 176.216, 217.682, 4.41152e+21, 5.44962e+21, 0.00875722, 0.0119075, 0.105076, 0.0468713, 0.0654124, 0.0390673, 0.0736505, 0.0448155, 1.5625e+09, 4.2232e+08, 76906, 78.7194, 9766
8, 250, 25, 250000, 0.00157969, 0.00631, 0.034648, 0.0159305, 21933.4, 10084.5, 20437, 9396.52, 5.49097e+23, 2.52464e+23, 0.0137505, 0.00316955, 0.01375, 0.00316942, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1550.29, 1338.48, 3.88112e+22, 3.35085e+22, 0.0706818, 0.0691386, 332.564, 433.767, 8.32566e+21, 1.08593e+22, 0.0151625, 0.0209694, 221.291, 251.152, 5.53996e+21, 6.28752e+21, 0.0100892, 0.0123546, 0.116883, 0.0518539, 0.066005, 0.0513472, 0.0838979, 0.0481487, 1.5625e+09, 4.36731e+08, 91990, 78.1515, 9590
9, 250, 25, 250000, 0.00198851, 0.007943, 0.0465665, 0.0164612, 23417.8, 8278.13, 21820.1, 7713.36, 5.86258e+23, 2.07241e+23, 0.0149536, 0.00255572, 0.0149527, 0.00255557, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1728.3, 1451.19, 4.32677e+22, 3.63303e+22, 0.0738031, 0.0672377, 355.872, 489.236, 8.90917e+21, 1.22479e+22, 0.0151967, 0.0215712, 254.14, 269.633, 6.36234e+21, 6.75019e+21, 0.0108524, 0.0121363, 0.123988, 0.0538264, 0.0700565, 0.0508589, 0.0909878, 0.0499704, 1.5625e+09, 4.5518e+08, 114072, 77.436, 9458
10, 250, 25, 250000, 0.00250348, 0.01, 0.0610412, 0.0171778, 24382.6, 6861.56, 22719.1, 6393.44, 6.10412e+23, 1.71778e+23, 0.0157186, 0.00208496, 0.0157171, 0.00208477, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1883.66, 1587.71, 4.71569e+22, 3.97481e+22, 0.0772542, 0.06865, 390.339, 545.96, 9.77204e+21, 1.3668e+22, 0.0160089, 0.0228401, 275.745, 280.507, 6.90321e+21, 7.02244e+21, 0.0113091, 0.0119365, 0.130027, 0.055668, 0.0731061, 0.0541197, 0.0959054, 0.0503452, 1.5625e+09, 4.78389e+08, 140405, 76.5545, 9748
11, 250, 25, 250000, 0.00315188, 0.01259, 0.0787708, 0.0173073, 24991.7, 5491.12, 23286.7, 5116.49, 6.25662e+23, 1.37469e+23, 0.0162059, 0.00164703, 0.0162033, 0.00164682, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1976.7, 1610.07, 4.94861e+22, 4.03077e+22, 0.079094, 0.0667268, 397.158, 541.263, 9.94277e+21, 1.35504e+22, 0.0158916, 0.0219373, 295.595, 297.183, 7.40014e+21, 7.43992e+21, 0.0118277, 0.0121719, 0.133553, 0.056539, 0.0739611, 0.0544308, 0.0992403, 0.0524534, 1.5625e+09, 5.03525e+08, 167232, 75.6222, 9915
12, 250, 25, 250000, 0.00396801, 0.01585, 0.101378, 0.0175262, 25548.9, 4416.88, 23805.9, 4115.54, 6.39611e+23, 1.10575e+23, 0.0166415, 0.00132484, 0.0166373, 0.00132456, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2089.75, 1762.75, 5.23163e+22, 4.413e+22, 0.0817939, 0.0704292, 408.934, 582.912, 1.02376e+22, 1.45931e+22, 0.0160059, 0.0229827, 317.97, 324.786, 7.9603e+21, 8.13094e+21, 0.0124455, 0.0128931, 0.137062, 0.0592282, 0.0742379, 0.0566082, 0.102874, 0.0547296, 1.5625e+09, 5.32196e+08, 194628, 74.5862, 9863
13, 250, 25, 250000, 0.00499444, 0.01995, 0.130246, 0.0178351, 26078.2, 3570.98, 24299, 3327.36, 6.52861e+23, 8.93988e+22, 0.0170671, 0.00107463, 0.0170602, 0.00107425, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2160.91, 1762.15, 5.40979e+22, 4.41151e+22, 0.0828627, 0.068518, 424.791, 595.987, 1.06346e+22, 1.49204e+22, 0.0162891, 0.0229624, 327.832, 324.751, 8.20719e+21, 8.13006e+21, 0.0125711, 0.0125714, 0.140103, 0.0589108, 0.0761785, 0.0572441, 0.105024, 0.0546751, 1.5625e+09, 5.6331e+08, 216248, 73.4939, 9784
14, 250, 25, 250000, 0.00628873, 0.02512, 0.166536, 0.0183188, 26481.6, 2912.96, 24674.9, 2714.22, 6.62962e+23, 7.29252e+22, 0.0174208, 0.000861767, 0.0174097, 0.000861259, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2275.64, 1923.46, 5.697e+22, 4.81535e+22, 0.0859326, 0.0732464, 448.94, 656.251, 1.12391e+22, 1.64291e+22, 0.0169529, 0.0248514, 344.439, 345.589, 8.62295e+21, 8.65173e+21, 0.0130067, 0.0131283, 0.143185, 0.0622055, 0.0777668, 0.0597009, 0.107523, 0.0565548, 1.5625e+09, 5.94835e+08, 225431, 72.4198, 9867
15, 250, 25, 250000, 0.00791599, 0.03162, 0.214169, 0.0188415, 27055.3, 2380.19, 25209.4, 2217.8, 6.77322e+23, 5.95874e+22, 0.0178595, 0.000716788, 0.0178414, 0.000716066, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2383.91, 1954.19, 5.96806e+22, 4.89228e+22, 0.0881125, 0.0726444, 476.666, 676.001, 1.19332e+22, 1.69235e+22, 0.0176182, 0.0250339, 357.644, 352.638, 8.95354e+21, 8.82821e+21, 0.013219, 0.0130858, 0.147505, 0.0621899, 0.0809702, 0.0607122, 0.110013, 0.0572743, 1.5625e+09, 6.24007e+08, 229254, 71.4535, 9924
16, 250, 25, 250000, 0.00996634, 0.03981, 0.275844, 0.0196147, 27677.5, 1968.09, 25789.3, 1833.82, 6.92901e+23, 4.92707e+22, 0.0183509, 0.000584236, 0.0183213, 0.000583242, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2556.56, 2126.87, 6.40028e+22, 5.32456e+22, 0.0923693, 0.0771246, 519.442, 729.897, 1.30041e+22, 1.82728e+22, 0.0187676, 0.0264052, 379.418, 384.678, 9.49864e+21, 9.63033e+21, 0.0137085, 0.0139327, 0.152858, 0.0652187, 0.0847641, 0.0635403, 0.113244, 0.0597721, 1.5625e+09, 6.49242e+08, 234733, 70.6382, 9816
17, 250, 25, 250000, 0.0125474, 0.05012, 0.356615, 0.0205243, 28421.4, 1635.74, 26482.4, 1524.14, 7.11523e+23, 4.09503e+22, 0.0189086, 0.000490012, 0.01886, 0.000488571, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2756.26, 2268.88, 6.90023e+22, 5.68009e+22, 0.0969783, 0.0800249, 572.697, 803.802, 1.43373e+22, 2.0123e+22, 0.0201502, 0.0283054, 402.716, 404.699, 1.00819e+22, 1.01316e+22, 0.0141695, 0.0142626, 0.159325, 0.0678136, 0.0890808, 0.0672562, 0.117117, 0.0617083, 1.5625e+09, 6.75902e+08, 240161, 69.7968, 9640
18, 250, 25, 250000, 0.0157969, 0.0631, 0.463269, 0.0211223, 29326.5, 1337.11, 27325.7, 1245.89, 7.34183e+23, 3.34743e+22, 0.0195575, 0.000422858, 0.0194772, 0.00042074, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2988.21, 2447.48, 7.48091e+22, 6.12722e+22, 0.101894, 0.0835855, 612.408, 877.168, 1.53315e+22, 2.19597e+22, 0.0208824, 0.0299256, 440.848, 435.272, 1.10365e+22, 1.08969e+22, 0.0150324, 0.0148581, 0.166918, 0.070426, 0.0922577, 0.0702811, 0.123631, 0.0639213, 1.5625e+09, 7.06739e+08, 250562, 68.8481, 9834
19, 250, 25, 250000, 0.0198851, 0.07943, 0.604636, 0.0226223, 30406.4, 1137.65, 28332, 1060.03, 7.61218e+23, 2.84808e+22, 0.0203341, 0.000350311, 0.0202004, 0.000347307, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 3343.28, 2784.97, 8.36982e+22, 6.97212e+22, 0.109953, 0.091684, 711.571, 1000.13, 1.7814e+22, 2.50381e+22, 0.023402, 0.0329038, 480.034, 475.224, 1.20175e+22, 1.18971e+22, 0.0157873, 0.0156402, 0.177421, 0.075622, 0.10085, 0.0752349, 0.129833, 0.0671495, 1.5625e+09, 7.4991e+08, 268280, 67.5624, 9647
20, 250, 25, 250000, 0.0250348, 0.1, 0.793446, 0.0235915, 31693.8, 942.35, 29531.5, 878.058, 7.93446e+23, 2.35915e+22, 0.021244, 0.000298348, 0.0210193, 0.000294083, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 3664.39, 3078.56, 9.17373e+22, 7.7071e+22, 0.115619, 0.0971952, 787.405, 1126.37, 1.97125e+22, 2.81984e+22, 0.0248441, 0.0355468, 522.396, 529.673, 1.30781e+22, 1.32602e+22, 0.0164826, 0.0167194, 0.187248, 0.0801188, 0.10657, 0.0804222, 0.135941, 0.071945, 1.5625e+09, 8.37687e+08, 306882, 65.0908, 7407


==> sim/sim1/data/data_CF4_T1.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 0.000250348, 0.001, 0.00752049, 0.0161271, 30040.2, 64418.7, 27990.7, 60023.7, 7.52049e+23, 1.61271e+24, 0.0185824, 0.00546741, 0.0185825, 0.00546742, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2300.27, 2327.33, 5.75866e+22, 5.82641e+22, 0.076573, 0.181563, 392.676, 623.967, 9.83054e+21, 1.56209e+22, 0.0130717, 0.0348881, 378.729, 455.556, 9.48139e+21, 1.14047e+22, 0.0126074, 0.0309983, 0.14844, 0.0781353, 0.0754172, 0.0624068, 0.115665, 0.0719633, 1.5625e+09, 4.43586e+08, 143770, 77.8824, 9343
1, 250, 25, 250000, 0.000315188, 0.001259, 0.00978386, 0.0163318, 31041.4, 51816.1, 28923.6, 48281, 7.77113e+23, 1.2972e+24, 0.0184385, 0.00522298, 0.0184386, 0.00522299, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2351.31, 2401.14, 5.88645e+22, 6.0112e+22, 0.0757476, 0.148227, 398.466, 638.561, 9.97551e+21, 1.59862e+22, 0.0128366, 0.0297039, 388.594, 477.405, 9.72837e+21, 1.19517e+22, 0.0125186, 0.0259463, 0.149498, 0.0781593, 0.0758361, 0.062108, 0.116209, 0.0731125, 1.5625e+09, 4.44433e+08, 140018, 77.8497, 9497
2, 250, 25, 250000, 0.000396801, 0.001585, 0.0122145, 0.0165377, 30782.5, 41677.6, 28682.3, 38834.2, 7.70632e+23, 1.04339e+24, 0.0183633, 0.00503763, 0.0183633, 0.00503763, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2318.7, 2267.85, 5.80482e+22, 5.67752e+22, 0.0753255, 0.125813, 405.28, 618.351, 1.01461e+22, 1.54803e+22, 0.0131659, 0.0268567, 377.036, 445.063, 9.439e+21, 1.11421e+22, 0.0122484, 0.0220013, 0.148944, 0.0752136, 0.0768611, 0.0615026, 0.115032, 0.0701346, 1.5625e+09, 4.45605e+08, 137305, 77.8043, 9596
3, 250, 25, 250000, 0.000499444, 0.001995, 0.0147196, 0.0165214, 29471.9, 33079.5, 27461.2, 30822.7, 7.37822e+23, 8.28138e+23, 0.0181831, 0.00478075, 0.0181831, 0.00478074, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2297.13, 2128.55, 5.75082e+22, 5.32878e+22, 0.0779432, 0.113444, 399.321, 593.172, 9.99691e+21, 1.48499e+22, 0.0135492, 0.0252262, 374.623, 421.64, 9.37859e+21, 1.05557e+22, 0.0127112, 0.0202046, 0.148472, 0.0719716, 0.0764401, 0.0598059, 0.114946, 0.0677612, 1.5625e+09, 4.47807e+08, 134934, 77.7192, 9549
4, 250, 25, 250000, 0.000628873, 0.002512, 0.0179835, 0.0164124, 28596.4, 26098.1, 26645.4, 24317.5, 7.15903e+23, 6.53359e+23, 0.0178779, 0.00446137, 0.0178779, 0.00446136, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2206.72, 2017.84, 5.52446e+22, 5.05162e+22, 0.0771677, 0.0996942, 387.905, 570.145, 9.71111e+21, 1.42734e+22, 0.0135648, 0.0234685, 357.727, 408.713, 8.9556e+21, 1.0232e+22, 0.0125095, 0.0182925, 0.14521, 0.0683997, 0.0747409, 0.0584347, 0.111672, 0.0655201, 1.5625e+09, 4.50527e+08, 133791, 77.6143, 9499
5, 250, 25, 250000, 0.000791599, 0.003162, 0.0222599, 0.0165677, 28120.2, 20929.5, 26201.7, 19501.6, 7.03982e+23, 5.23964e+23, 0.017596, 0.00402461, 0.0175959, 0.00402458, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2159.62, 1914.65, 5.40655e+22, 4.79328e+22, 0.0767995, 0.0889008, 389.706, 552.01, 9.7562e+21, 1.38194e+22, 0.0138586, 0.0221754, 345.051, 386.73, 8.63827e+21, 9.68169e+21, 0.0122706, 0.016509, 0.143262, 0.065405, 0.0752147, 0.0569688, 0.109261, 0.0629372, 1.5625e+09, 4.54227e+08, 134229, 77.4719, 9468
6, 250, 25, 250000, 0.000996634, 0.003981, 0.0275617, 0.0166195, 27654.8, 16675.6, 25768.1, 15538, 6.92332e+23, 4.17471e+23, 0.0173474, 0.00353996, 0.0173471, 0.00353992, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2111.24, 1881.23, 5.28544e+22, 4.70961e+22, 0.0763425, 0.0821375, 387.49, 564.538, 9.70073e+21, 1.41331e+22, 0.0140117, 0.0220931, 334.064, 372.373, 8.36323e+21, 9.32227e+21, 0.0120798, 0.0153089, 0.140756, 0.0642284, 0.073945, 0.0571745, 0.107273, 0.0607718, 1.5625e+09, 4.60345e+08, 136816, 77.2375, 9429
7, 250, 25, 250000, 0.00125474, 0.005012, 0.0350116, 0.0167126, 27903.4, 13319.6, 25999.7, 12410.8, 6.98555e+23, 3.33452e+23, 0.0172468, 0.00309472, 0.0172464, 0.00309467, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2131.34, 1829.92, 5.33576e+22, 4.58116e+22, 0.0763828, 0.0750347, 387.175, 541.659, 9.69284e+21, 1.35603e+22, 0.0138755, 0.0205108, 339.248, 367.33, 8.49299e+21, 9.19602e+21, 0.0121579, 0.0143868, 0.141267, 0.0625811, 0.0740221, 0.0560156, 0.107835, 0.0602275, 1.5625e+09, 4.68615e+08, 142139, 76.9228, 9516
8, 250, 25, 250000, 0.00157969, 0.00631, 0.0424634, 0.0167669, 26880.8, 10614, 25046.9, 9889.89, 6.72955e+23, 2.6572e+23, 0.0169378, 0.00266125, 0.0169371, 0.00266117, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2055.85, 1680.32, 5.14679e+22, 4.20665e+22, 0.0764804, 0.0694225, 384.555, 519.108, 9.62725e+21, 1.29958e+22, 0.0143059, 0.0201207, 321.686, 334.7, 8.05334e+21, 8.37915e+21, 0.0119671, 0.0133178, 0.138439, 0.059222, 0.07394, 0.054502, 0.104823, 0.0569822, 1.5625e+09, 4.7763e+08, 149346, 76.5826, 9508
9, 250, 25, 250000, 0.00198851, 0.007943, 0.0530158, 0.017174, 26661, 8636.6, 24842.1, 8047.37, 6.67453e+23, 2.16215e+23, 0.016951, 0.00227727, 0.01695, 0.00227716, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2121.5, 1812.91, 5.31113e+22, 4.53858e+22, 0.079573, 0.0727204, 400.934, 559.335, 1.00373e+22, 1.40028e+22, 0.0150382, 0.0215377, 329.908, 353.001, 8.25917e+21, 8.83731e+21, 0.0123742, 0.0138338, 0.139592, 0.0609489, 0.0745766, 0.0563345, 0.105588, 0.0575906, 1.5625e+09, 4.9102e+08, 161935, 76.0829, 
10, 250, 25, 250000, 0.00250348, 0.01, 0.065855, 0.0170878, 26305.4, 6825.63, 24510.7, 6359.96, 6.5855e+23, 1.70878e+23, 0.0169881, 0.00191271, 0.0169864, 0.00191257, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2076.04, 1701.84, 5.19732e+22, 4.26052e+22, 0.0789207, 0.067859, 395.238, 545.819, 9.89469e+21, 1.36645e+22, 0.015025, 0.0211124, 321.392, 330.371, 8.04596e+21, 8.27077e+21, 0.0122177, 0.012953, 0.138344, 0.0585764, 0.0740233, 0.0555965, 0.104559, 0.0553818, 1.5625e+09, 5.07002e+08, 177713, 75.4948, 9638
11, 250, 25, 250000, 0.00315188, 0.01259, 0.0835381, 0.0172835, 26504.2, 5483.57, 24696, 5109.46, 6.63528e+23, 1.3728e+23, 0.01705, 0.00154831, 0.0170472, 0.00154812, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2103.16, 1768.06, 5.2652e+22, 4.42629e+22, 0.0793517, 0.0686989, 402.355, 577.656, 1.00729e+22, 1.44615e+22, 0.0151808, 0.02202, 324.611, 331.949, 8.12657e+21, 8.31026e+21, 0.0122475, 0.0127781, 0.138423, 0.0597068, 0.0741148, 0.0564405, 0.104683, 0.0555755, 1.5625e+09, 5.26073e+08, 195876, 74.8048, 9582
12, 250, 25, 250000, 0.00396801, 0.01585, 0.105008, 0.0176727, 26463.7, 4453.79, 24658.2, 4149.93, 6.62512e+23, 1.115e+23, 0.0172165, 0.00127536, 0.0172121, 0.00127509, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2133.13, 1728.35, 5.34023e+22, 4.32689e+22, 0.0806058, 0.0667044, 420.053, 587.511, 1.05159e+22, 1.47082e+22, 0.0158728, 0.0223608, 323.255, 322.017, 8.09262e+21, 8.06163e+21, 0.012215, 0.0123407, 0.139832, 0.0585708, 0.0761316, 0.0569912, 0.104545, 0.0548632, 1.5625e+09, 5.49023e+08, 214927, 73.9912, 9669
13, 250, 25, 250000, 0.00499444, 0.01995, 0.133223, 0.01807, 26674.3, 3618.02, 24854.5, 3371.18, 6.67785e+23, 9.05762e+22, 0.0173898, 0.00104451, 0.0173827, 0.00104415, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2212.19, 1864.16, 5.53816e+22, 4.66688e+22, 0.0829332, 0.0707855, 438.762, 624.969, 1.09843e+22, 1.5646e+22, 0.0164489, 0.0235356, 333.665, 340.35, 8.35323e+21, 8.52058e+21, 0.0125089, 0.0128718, 0.141572, 0.0613479, 0.0773559, 0.058761, 0.105877, 0.0562094, 1.5625e+09, 5.76307e+08, 228154, 73.047, 9740
14, 250, 25, 250000, 0.00628873, 0.02512, 0.169567, 0.0182573, 26963.6, 2903.17, 25124, 2705.1, 6.75028e+23, 7.26802e+22, 0.0176362, 0.000869545, 0.0176248, 0.000869061, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2293.54, 1924.32, 5.74182e+22, 4.81749e+22, 0.0850605, 0.0719525, 448.042, 646.939, 1.12166e+22, 1.6196e+22, 0.0166165, 0.0240596, 349.364, 351.696, 8.74624e+21, 8.80462e+21, 0.0129569, 0.0131177, 0.14443, 0.0618002, 0.0781635, 0.0594024, 0.108679, 0.0568348, 1.5625e+09, 6.03926e+08, 232341, 72.1157, 9761
15, 250, 25, 250000, 0.00791599, 0.03162, 0.215877, 0.0185214, 27271, 2339.74, 25410.4, 2180.12, 6.82723e+23, 5.8575e+22, 0.0179962, 0.000710199, 0.0179778, 0.000709508, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2352.64, 1967.37, 5.88979e+22, 4.92525e+22, 0.0862692, 0.0725201, 461.98, 670.135, 1.15656e+22, 1.67767e+22, 0.0169403, 0.0246161, 357.171, 358.83, 8.9417e+21, 8.98323e+21, 0.0130971, 0.0132058, 0.146299, 0.0629006, 0.0793144, 0.0605425, 0.109832, 0.0577976, 1.5625e+09, 6.2911e+08, 235142, 71.287, 9758
16, 250, 25, 250000, 0.00996634, 0.03981, 0.277173, 0.0194599, 27810.9, 1952.57, 25913.5, 1819.35, 6.96238e+23, 4.88821e+22, 0.018444, 0.000587452, 0.0184142, 0.000586474, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2605.78, 2148.69, 6.5235e+22, 5.37921e+22, 0.0936964, 0.0775406, 512.059, 718.554, 1.28193e+22, 1.79888e+22, 0.0184122, 0.0258695, 395.415, 396.23, 9.89911e+21, 9.91954e+21, 0.014218, 0.0142823, 0.154707, 0.0652845, 0.0843357, 0.0629861, 0.116129, 0.0602555, 1.5625e+09, 6.52963e+08, 237800, 70.5194, 9579
17, 250, 25, 250000, 0.0125474, 0.05012, 0.35763, 0.0203309, 28502.3, 1620.32, 26557.7, 1509.78, 7.13548e+23, 4.05644e+22, 0.0189671, 0.000490339, 0.0189183, 0.000488928, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2751.75, 2275.27, 6.88893e+22, 5.69608e+22, 0.0965447, 0.080016, 562.547, 791.831, 1.40832e+22, 1.98233e+22, 0.0197369, 0.027804, 406.663, 404.499, 1.01807e+22, 1.01265e+22, 0.0142677, 0.014215, 0.159337, 0.0676811, 0.0886107, 0.0663242, 0.117924, 0.0617419, 1.5625e+09, 6.78415e+08, 242639, 69.7184, 9608
18, 250, 25, 250000, 0.0157969, 0.0631, 0.464458, 0.0210538, 29401.8, 1332.78, 27395.9, 1241.85, 7.36067e+23, 3.33657e+22, 0.0196044, 0.000416683, 0.0195238, 0.000414693, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2944.26, 2391.28, 7.37089e+22, 5.98651e+22, 0.100139, 0.0814577, 609.252, 865.698, 1.52525e+22, 2.16726e+22, 0.0207216, 0.0294587, 431.439, 421.946, 1.0801e+22, 1.05633e+22, 0.0146739, 0.0143664, 0.165962, 0.0694965, 0.0922259, 0.0699557, 0.122394, 0.0631924, 1.5625e+09, 7.08914e+08, 251462, 68.7821, 9584
19, 250, 25, 250000, 0.0198851, 0.07943, 0.605911, 0.0226157, 30470.6, 1137.32, 28391.7, 1059.73, 7.62824e+23, 2.84725e+22, 0.0203572, 0.000352406, 0.0202232, 0.000349405, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 3264.81, 2794.92, 8.17337e+22, 6.99703e+22, 0.107146, 0.0918125, 711.873, 1032.43, 1.78216e+22, 2.58466e+22, 0.0233626, 0.033894, 460.265, 467.862, 1.15226e+22, 1.17128e+22, 0.0151052, 0.0153649, 0.174751, 0.0762617, 0.099855, 0.0766987, 0.126756, 0.0665802, 1.5625e+09, 7.50935e+08, 267155, 67.5325, 9553
20, 250, 25, 250000, 0.0250348, 0.1, 0.794351, 0.023929, 31729.9, 955.832, 29565.1, 890.621, 7.94351e+23, 2.3929e+22, 0.021261, 0.000300802, 0.0210358, 0.000296371, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 3696.86, 3112.82, 9.25501e+22, 7.79287e+22, 0.11651, 0.0981664, 810.747, 1166.41, 2.02969e+22, 2.92009e+22, 0.0255515, 0.0367687, 518.842, 507.541, 1.29891e+22, 1.27062e+22, 0.0163518, 0.0160033, 0.187849, 0.0811262, 0.107635, 0.0823567, 0.136137, 0.0704795, 1.5625e+09, 8.38904e+08, 307720, 65.0578, 7478


==> sim/sim1/data/data_CF4_T2.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 3.22853e-05, 0.001, 0.0108275, 0.0197227, 335369, 610887, 40299.1, 73406.4, 1.08275e+24, 1.97227e+24, 0.0236826, 0.00207204, 0.0236826, 0.00207204, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 29675.4, 24306.1, 9.58081e+22, 7.84731e+22, 0.0884859, 0.176725, 4811.47, 6691.73, 1.5534e+22, 2.16045e+22, 0.0143468, 0.0328798, 5013.12, 5043.23, 1.6185e+22, 1.62822e+22, 0.0149481, 0.0311051, 1.57805, 0.672453, 0.781935, 0.585028, 1.24696, 0.658673, 1.5625e+09, 6.51443e+08, 418553, 70.5621, 9377
1, 250, 25, 250000, 4.06472e-05, 0.001259, 0.0130179, 0.020029, 320266, 492753, 38484.4, 59211, 1.03399e+24, 1.59087e+24, 0.0237325, 0.00203433, 0.0237326, 0.00203433, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 30352.7, 25046, 9.79947e+22, 8.08618e+22, 0.0947733, 0.165463, 4961.7, 7016.3, 1.6019e+22, 2.26524e+22, 0.0154924, 0.0323745, 5107.32, 5233.24, 1.64892e+22, 1.68957e+22, 0.0159471, 0.0294789, 1.59682, 0.679313, 0.789623, 0.599894, 1.25746, 0.668371, 1.5625e+09, 6.5198e+08, 417882, 70.545, 9453
2, 250, 25, 250000, 5.11723e-05, 0.001585, 0.0159173, 0.0201875, 311054, 394501, 37377.4, 47404.7, 1.00425e+24, 1.27366e+24, 0.0235826, 0.00201538, 0.0235826, 0.00201539, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 29606.2, 24442.1, 9.55845e+22, 7.89121e+22, 0.0951801, 0.144036, 5028.24, 7148.12, 1.62338e+22, 2.30779e+22, 0.0161651, 0.0307964, 4887.42, 4968.52, 1.57792e+22, 1.6041e+22, 0.0157124, 0.0255392, 1.57017, 0.678043, 0.795723, 0.600874, 1.22233, 0.660955, 1.5625e+09, 6.50451e+08, 414623, 70.5938, 9485
3, 250, 25, 250000, 6.44093e-05, 0.001995, 0.0204375, 0.0199108, 317306, 309129, 38128.7, 37146.1, 1.02443e+24, 9.98033e+23, 0.0234569, 0.0020009, 0.0234569, 0.00200091, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 28981.8, 24586.8, 9.35687e+22, 7.93794e+22, 0.0913369, 0.117992, 4870.48, 7168.24, 1.57245e+22, 2.31429e+22, 0.0153495, 0.0270918, 4810.21, 4896.22, 1.55299e+22, 1.58076e+22, 0.0151595, 0.0213593, 1.54594, 0.679086, 0.774688, 0.598939, 1.21454, 0.645837, 1.5625e+09, 6.49061e+08, 411196, 70.6383, 9206
4, 250, 25, 250000, 8.11008e-05, 0.002512, 0.0253935, 0.0197515, 313110, 243542, 37624.5, 29264.9, 1.01089e+24, 7.86285e+23, 0.0232855, 0.00198477, 0.0232854, 0.00198478, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 28817.5, 23827.4, 9.30383e+22, 7.69276e+22, 0.0920363, 0.104479, 4762.07, 6919.24, 1.53745e+22, 2.2339e+22, 0.0152089, 0.0250656, 4823.34, 4905.91, 1.55723e+22, 1.58389e+22, 0.0154046, 0.0197247, 1.5427, 0.664277, 0.765461, 0.587764, 1.21184, 0.649039, 1.5625e+09, 6.4748e+08, 407585, 70.689, 9217
5, 250, 25, 250000, 0.000102086, 0.003162, 0.0309517, 0.0195751, 303192, 191751, 36432.7, 23041.5, 9.78866e+23, 6.19074e+23, 0.0230235, 0.00194061, 0.0230233, 0.00194061, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 27717.3, 22905.1, 8.94864e+22, 7.395e+22, 0.0914184, 0.0951318, 4649.52, 6666.31, 1.50111e+22, 2.15224e+22, 0.0153352, 0.0240311, 4604.58, 4631.37, 1.4866e+22, 1.49525e+22, 0.015187, 0.0180441, 1.50899, 0.645428, 0.756731, 0.575523, 1.18346, 0.623833, 1.5625e+09, 6.45836e+08, 400596, 70.7418, 9444
6, 250, 25, 250000, 0.000128528, 0.003981, 0.0381856, 0.0193655, 297100, 150671, 35700.6, 18105.2, 9.59196e+23, 4.86448e+23, 0.0226363, 0.00187124, 0.022636, 0.00187125, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 27183, 22550.7, 8.77614e+22, 7.28058e+22, 0.0914947, 0.0889622, 4491.77, 6369.46, 1.45018e+22, 2.0564e+22, 0.0151187, 0.0227686, 4549.88, 4646.06, 1.46894e+22, 1.5e+22, 0.0153143, 0.0174604, 1.48627, 0.635005, 0.737967, 0.563246, 1.16868, 0.620148, 1.5625e+09, 6.42203e+08, 392258, 70.8586, 9601
7, 250, 25, 250000, 0.000161814, 0.005012, 0.0472578, 0.0191641, 292050, 118433, 35093.8, 14231.3, 9.42893e+23, 3.82364e+23, 0.0221935, 0.00177739, 0.0221929, 0.00177738, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 25700.3, 21231, 8.29743e+22, 6.8545e+22, 0.0879997, 0.080983, 4354.61, 6199.78, 1.4059e+22, 2.00162e+22, 0.0149105, 0.0220728, 4247.77, 4271.72, 1.37141e+22, 1.37914e+22, 0.0145447, 0.0157711, 1.43663, 0.614326, 0.725426, 0.548429, 1.1251, 0.590296, 1.5625e+09, 6.4031e+08, 385496, 70.9197, 9500
8, 250, 25, 250000, 0.000203721, 0.00631, 0.0568668, 0.0187211, 279141, 91896, 33542.6, 11042.6, 9.01217e+23, 2.96689e+23, 0.0216679, 0.00166607, 0.0216669, 0.00166605, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 24416, 19848.8, 7.8828e+22, 6.40826e+22, 0.0874684, 0.076716, 4091.74, 5718.21, 1.32103e+22, 1.84614e+22, 0.0146583, 0.0210457, 4058.14, 4043.83, 1.31018e+22, 1.30557e+22, 0.0145379, 0.0152568, 1.39203, 0.589227, 0.695423, 0.530509, 1.09132, 0.573519, 1.5625e+09, 6.37436e+08, 373810, 71.0127, 9506
9, 250, 25, 250000, 0.000256442, 0.007943, 0.0685513, 0.0184714, 267317, 72029.3, 32121.7, 8655.31, 8.63041e+23, 2.32549e+23, 0.020999, 0.00154552, 0.0209975, 0.0015455, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 23027.6, 19202.4, 7.43454e+22, 6.19955e+22, 0.0861436, 0.0754909, 3911.23, 5470.03, 1.26275e+22, 1.76602e+22, 0.0146314, 0.0208391, 3801.29, 3896.84, 1.22726e+22, 1.25811e+22, 0.0142202, 0.0150728, 1.3364, 0.573941, 0.677107, 0.50938, 1.04306, 0.556284, 1.5625e+09, 6.34038e+08, 361397, 71.123, 9337
10, 250, 25, 250000, 0.000322853, 0.01, 0.0822807, 0.0181374, 254855, 56178.3, 30624.3, 6750.59, 8.22807e+23, 1.81374e+23, 0.0203611, 0.00140377, 0.0203588, 0.00140372, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 22059, 18292.7, 7.12183e+22, 5.90588e+22, 0.0865553, 0.0742698, 3703.44, 5263.41, 1.19567e+22, 1.69931e+22, 0.0145316, 0.0208995, 3663.03, 3756.57, 1.18262e+22, 1.21282e+22, 0.014373, 0.0150767, 1.29698, 0.555953, 0.649796, 0.495276, 1.01647, 0.538984, 1.5625e+09, 6.3233e+08, 347898, 71.1787, 9647
11, 250, 25, 250000, 0.000406472, 0.01259, 0.0994785, 0.0182446, 244736, 44885.1, 29408.4, 5393.56, 7.90139e+23, 1.44913e+23, 0.0197785, 0.00121315, 0.019775, 0.00121306, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 20901.6, 16917.8, 6.74816e+22, 5.46197e+22, 0.0854047, 0.070879, 3685.43, 5071.69, 1.18986e+22, 1.63741e+22, 0.0150588, 0.0209063, 3382.69, 3384.79, 1.09211e+22, 1.09279e+22, 0.0138218, 0.0140608, 1.25587, 0.52581, 0.645183, 0.486765, 0.973023, 0.503688, 1.5625e+09, 6.33273e+08, 334357, 71.1486, 9635
12, 250, 25, 250000, 0.000511723, 0.01585, 0.120616, 0.0177627, 235705, 34711.5, 28323.2, 4171.07, 7.60982e+23, 1.12067e+23, 0.0193045, 0.00107684, 0.0192991, 0.00107668, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 19707.9, 15990.1, 6.36277e+22, 5.16245e+22, 0.0836126, 0.0689478, 3442.62, 4761.13, 1.11146e+22, 1.53715e+22, 0.0146056, 0.0203137, 3205.67, 3174.6, 1.03496e+22, 1.02493e+22, 0.0136003, 0.0136166, 1.20973, 0.50862, 0.623603, 0.460809, 0.938622, 0.489793, 1.5625e+09, 6.37885e+08, 318480, 71, 9781
13, 250, 25, 250000, 0.000644093, 0.01995, 0.147284, 0.018116, 228669, 28126.3, 27477.7, 3379.76, 7.38267e+23, 9.08068e+22, 0.0189514, 0.000922608, 0.0189433, 0.000922348, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 19731.4, 15934, 6.37034e+22, 5.14436e+22, 0.0862879, 0.0704853, 3535.5, 4965.87, 1.14145e+22, 1.60325e+22, 0.0154612, 0.0217995, 3165.1, 3135.39, 1.02186e+22, 1.01227e+22, 0.0138414, 0.0138168, 1.20424, 0.501832, 0.624918, 0.46801, 0.927501, 0.481887, 1.5625e+09, 6.44371e+08, 298636, 70.792, 9805
14, 250, 25, 250000, 0.000811008, 0.02512, 0.182401, 0.0182634, 224907, 22519.4, 27025.7, 2706.02, 7.2612e+23, 7.27048e+22, 0.018793, 0.000792518, 0.0187804, 0.000792076, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 19408.2, 15762, 6.26602e+22, 5.08882e+22, 0.0862944, 0.0706129, 3563.32, 5004.94, 1.15043e+22, 1.61586e+22, 0.0158435, 0.0223098, 3070.4, 3038.75, 9.91289e+21, 9.8107e+21, 0.0136519, 0.0135801, 1.18678, 0.501283, 0.62246, 0.470886, 0.909134, 0.473314, 1.5625e+09, 6.51344e+08, 282023, 70.5696, 9775
15, 250, 25, 250000, 0.00102086, 0.03162, 0.227469, 0.0188692, 222821, 18483.6, 26774.9, 2221.05, 7.19384e+23, 5.96748e+22, 0.0187983, 0.000666168, 0.0187786, 0.000665543, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 19883, 16501.4, 6.41929e+22, 5.32754e+22, 0.0892332, 0.0744261, 3784.61, 5527.71, 1.22187e+22, 1.78464e+22, 0.016985, 0.0248479, 3078.44, 3098.16, 9.93885e+21, 1.00025e+22, 0.0138158, 0.0139514, 1.19598, 0.510828, 0.634479, 0.49112, 0.906489, 0.475215, 1.5625e+09, 6.59637e+08, 267673, 70.3067, 9748
16, 250, 25, 250000, 0.00128528, 0.03981, 0.287076, 0.0192926, 223357, 15010.5, 26839.4, 1803.71, 7.21116e+23, 4.84618e+22, 0.0189809, 0.000563827, 0.0189497, 0.000562928, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 20402.2, 16306, 6.58693e+22, 5.26443e+22, 0.0913436, 0.0732616, 3950.53, 5401.75, 1.27544e+22, 1.74397e+22, 0.0176871, 0.0242136, 3125.29, 3069.27, 1.00901e+22, 9.90923e+21, 0.0139924, 0.0137737, 1.21641, 0.502851, 0.658488, 0.487187, 0.916257, 0.4712, 1.5625e+09, 6.70556e+08, 259797, 69.9632, 9623
17, 250, 25, 250000, 0.00161814, 0.05012, 0.366185, 0.0203864, 226300, 12598.7, 27193, 1513.9, 7.30617e+23, 4.06753e+22, 0.0193524, 0.000476448, 0.019302, 0.000475101, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 21791.8, 18235.6, 7.03554e+22, 5.88743e+22, 0.096296, 0.0807598, 4423.15, 6179.96, 1.42803e+22, 1.99522e+22, 0.0195455, 0.0273304, 3236.37, 3332.39, 1.04487e+22, 1.07587e+22, 0.0143012, 0.0147471, 1.2525, 0.535593, 0.69581, 0.518743, 0.927533, 0.491983, 1.5625e+09, 6.86933e+08, 258543, 69.454, 9809
18, 250, 25, 250000, 0.00203721, 0.0631, 0.471356, 0.0215267, 231374, 10566.8, 27802.7, 1269.74, 7.46998e+23, 3.41152e+22, 0.0198572, 0.000409402, 0.019775, 0.000407387, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 23677.1, 19501, 7.64422e+22, 6.29595e+22, 0.102332, 0.0844128, 4967.08, 6929.73, 1.60364e+22, 2.23729e+22, 0.0214678, 0.0299664, 3435.73, 3474.05, 1.10924e+22, 1.12161e+22, 0.0148492, 0.0150302, 1.3121, 0.555475, 0.737476, 0.555021, 0.959817, 0.506936, 1.5625e+09, 7.08966e+08, 264094, 68.7802, 9654
19, 250, 25, 250000, 0.00256442, 0.07943, 0.612185, 0.0221433, 238722, 8634.8, 28685.7, 1037.59, 7.70723e+23, 2.78777e+22, 0.0205403, 0.000352589, 0.0204043, 0.000349729, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 25422.5, 21038.1, 8.20774e+22, 6.79223e+22, 0.106494, 0.0882122, 5310.85, 7581.26, 1.71463e+22, 2.44764e+22, 0.022247, 0.0317679, 3700.2, 3686.23, 1.19462e+22, 1.19011e+22, 0.0155, 0.0154517, 1.36559, 0.581945, 0.760108, 0.585374, 1.00541, 0.521748, 1.5625e+09, 7.455e+08, 277033, 67.6912, 9548
20, 250, 25, 250000, 0.00322853, 0.1, 0.798963, 0.0241496, 247469, 7480.04, 29736.8, 898.829, 7.98963e+23, 2.41496e+22, 0.0213837, 0.000301686, 0.0211566, 0.000297293, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 29094.3, 24507.2, 9.39319e+22, 7.91222e+22, 0.117567, 0.0990949, 6421.24, 9115.21, 2.07312e+22, 2.94288e+22, 0.0259476, 0.0368421, 4062.96, 4047.81, 1.31174e+22, 1.30685e+22, 0.016418, 0.0163643, 1.47015, 0.63324, 0.850001, 0.639338, 1.05926, 0.555911, 1.5625e+09, 8.29808e+08, 314529, 65.3049, 7279


==> sim/sim1/data/data_CO2_T0.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 0.000250348, 0.001, 0.000986826, 0.000303732, 3941.82, 1213.24, 3672.89, 1130.47, 9.86826e+22, 3.03732e+22, 2.27621e-05, 4.51411e-06, 2.27615e-05, 4.514e-06, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.281023, 0.245777, 7.03535e+18, 6.15297e+18, 7.12927e-05, 6.60995e-05, 0.0301022, 0.0465394, 7.53601e+17, 1.1651e+18, 7.63661e-06, 1.20383e-05, 0.0552047, 0.0559225, 1.38204e+18, 1.40001e+18, 1.40049e-05, 1.48274e-05, 0.000803087, 0.000346214, 0.000322833, 0.000241257, 0.000688182, 0.000358876, 1.5625e+09, 5.03325e+08, 200595, 75.6283, 9089
1, 250, 25, 250000, 0.000315188, 0.001259, 0.00110862, 0.000347182, 3517.35, 1101.51, 3277.38, 1026.36, 8.8056e+22, 2.75761e+22, 2.8692e-05, 5.7675e-06, 2.86913e-05, 5.76736e-06, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.318, 0.276108, 7.96105e+18, 6.91229e+18, 9.0409e-05, 8.34487e-05, 0.0349045, 0.0569946, 8.73826e+17, 1.42685e+18, 9.92352e-06, 1.64992e-05, 0.0620477, 0.0622213, 1.55335e+18, 1.55769e+18, 1.76405e-05, 1.85324e-05, 0.000808617, 0.000343409, 0.000327071, 0.000245897, 0.000690412, 0.000357325, 1.5625e+09, 5.03447e+08, 199194, 75.6239, 8724
2, 250, 25, 250000, 0.000396801, 0.001585, 0.00124273, 0.000388223, 3131.86, 978.383, 2918.19, 911.633, 7.84055e+22, 2.44936e+22, 3.61248e-05, 7.26942e-06, 3.61239e-05, 7.26924e-06, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.352585, 0.3015, 8.82687e+18, 7.54799e+18, 0.00011258, 0.000102492, 0.0391319, 0.0612865, 9.79658e+17, 1.53429e+18, 1.24948e-05, 1.99542e-05, 0.0685802, 0.0688977, 1.71689e+18, 1.72484e+18, 2.18976e-05, 2.3038e-05, 0.000803556, 0.000345839, 0.000328248, 0.000245986, 0.000684189, 0.000359077, 1.5625e+09, 5.0452e+08, 200308, 75.5846, 8821
3, 250, 25, 250000, 0.000499444, 0.001995, 0.00139952, 0.000442579, 2802.16, 886.143, 2610.99, 825.687, 7.01515e+22, 2.21844e+22, 4.55093e-05, 9.23776e-06, 4.55082e-05, 9.23753e-06, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.411463, 0.368681, 1.03009e+19, 9.22984e+18, 0.000146838, 0.000139524, 0.0448408, 0.0745263, 1.12258e+18, 1.86575e+18, 1.60022e-05, 2.70731e-05, 0.0804453, 0.0828982, 2.01393e+18, 2.07534e+18, 2.87083e-05, 3.09453e-05, 0.000816276, 0.000357008, 0.000328253, 0.000249942, 0.000698823, 0.000367679, 1.5625e+09, 5.04292e+08, 198758, 75.593, 9012
4, 250, 25, 250000, 0.000628873, 0.002512, 0.00156471, 0.000482089, 2488.12, 766.591, 2318.37, 714.291, 6.22895e+22, 1.91914e+22, 5.73712e-05, 1.14719e-05, 5.73698e-05, 1.14716e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.440348, 0.388546, 1.1024e+19, 9.72716e+18, 0.00017698, 0.000165407, 0.0479033, 0.0785321, 1.19925e+18, 1.96603e+18, 1.92528e-05, 3.21154e-05, 0.0861353, 0.0875985, 2.15638e+18, 2.19301e+18, 3.46186e-05, 3.67869e-05, 0.000799681, 0.000346819, 0.000322663, 0.000243782, 0.000683155, 0.000359906, 1.5625e+09, 5.05887e+08, 198486, 75.5347, 8726
5, 250, 25, 250000, 0.000791599, 0.003162, 0.00176902, 0.000555645, 2234.74, 701.927, 2082.28, 654.038, 5.59462e+22, 1.75726e+22, 7.26319e-05, 1.47138e-05, 7.26301e-05, 1.47134e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.499873, 0.438244, 1.25142e+19, 1.09713e+19, 0.000223683, 0.000208311, 0.0559623, 0.0927141, 1.401e+18, 2.32108e+18, 2.5042e-05, 4.22267e-05, 0.0969871, 0.0975988, 2.42805e+18, 2.44336e+18, 4.33997e-05, 4.57514e-05, 0.000803225, 0.000344704, 0.000326228, 0.000248241, 0.000685111, 0.00035576, 1.5625e+09, 5.05878e+08, 196914, 75.5351, 8669
6, 250, 25, 250000, 0.000996634, 0.003981, 0.00196871, 0.000608282, 1975.35, 610.336, 1840.59, 568.696, 4.94525e+22, 1.52796e+22, 9.09494e-05, 1.83051e-05, 9.09471e-05, 1.83046e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.551774, 0.47882, 1.38135e+19, 1.19871e+19, 0.000279329, 0.000257303, 0.0604757, 0.099999, 1.51399e+18, 2.50345e+18, 3.06151e-05, 5.14995e-05, 0.107706, 0.10816, 2.69639e+18, 2.70776e+18, 5.45247e-05, 5.72878e-05, 0.000801416, 0.000338866, 0.000324415, 0.000241586, 0.00068508, 0.000352356, 1.5625e+09, 5.06291e+08, 196906, 75.52, 9040
7, 250, 25, 250000, 0.00125474, 0.005012, 0.00221984, 0.000701203, 1769.16, 558.842, 1648.46, 520.715, 4.42905e+22, 1.39905e+22, 0.000115192, 2.34545e-05, 0.000115189, 2.34539e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.646012, 0.579625, 1.61728e+19, 1.45108e+19, 0.000365152, 0.000347339, 0.0713687, 0.120086, 1.7867e+18, 3.00633e+18, 4.03405e-05, 6.90634e-05, 0.125819, 0.129121, 3.14984e+18, 3.23251e+18, 7.11178e-05, 7.63634e-05, 0.000814842, 0.000354655, 0.000329227, 0.000251404, 0.000695616, 0.000366433, 1.5625e+09, 5.06573e+08, 195516, 75.5098, 9048
8, 250, 25, 250000, 0.00157969, 0.00631, 0.00250081, 0.000775043, 1583.1, 490.629, 1475.09, 457.156, 3.96326e+22, 1.22828e+22, 0.000145592, 2.94967e-05, 0.000145589, 2.9496e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.705001, 0.597509, 1.76495e+19, 1.49585e+19, 0.000445329, 0.000401872, 0.0785351, 0.122397, 1.96611e+18, 3.06418e+18, 4.96084e-05, 7.88286e-05, 0.136983, 0.135018, 3.42933e+18, 3.38015e+18, 8.65281e-05, 8.94037e-05, 0.000807968, 0.000341727, 0.000330412, 0.000246165, 0.000688415, 0.000354833, 1.5625e+09, 5.05058e+08, 193687, 75.5652, 8971
9, 250, 25, 250000, 0.00198851, 0.007943, 0.00282782, 0.000892172, 1422.08, 448.663, 1325.06, 418.053, 3.56014e+22, 1.12322e+22, 0.000184629, 3.79138e-05, 0.000184624, 3.79129e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.822692, 0.737409, 2.05959e+19, 1.84609e+19, 0.000578514, 0.000549728, 0.0923635, 0.148914, 2.3123e+18, 3.72804e+18, 6.49496e-05, 0.000106702, 0.159491, 0.166102, 3.99283e+18, 4.15832e+18, 0.000112154, 0.000122044, 0.000820344, 0.000353482, 0.000338053, 0.00025094, 0.000698002, 0.000365316, 1.5625e+09, 5.04061e+08, 190140, 75.6018, 
10, 250, 25, 250000, 0.00250348, 0.01, 0.00318572, 0.0010015, 1272.52, 400.043, 1185.7, 372.75, 3.18572e+22, 1.0015e+22, 0.000233743, 4.80195e-05, 0.000233737, 4.80183e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 0.919968, 0.814407, 2.30312e+19, 2.03885e+19, 0.000722951, 0.000679153, 0.103799, 0.170316, 2.59859e+18, 4.26383e+18, 8.157e-05, 0.000136276, 0.178092, 0.179998, 4.4585e+18, 4.50622e+18, 0.000139953, 0.000148135, 0.000819626, 0.000354827, 0.000335834, 0.000254775, 0.000696982, 0.000366347, 1.5625e+09, 5.02581e+08, 187540, 75.656, 9312
11, 250, 25, 250000, 0.00315188, 0.01259, 0.0035614, 0.0011307, 1129.93, 358.738, 1052.84, 334.263, 2.82875e+22, 8.98093e+21, 0.00029481, 6.15199e-05, 0.000294803, 6.15184e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1.03609, 0.897822, 2.59383e+19, 2.24768e+19, 0.000916953, 0.000846236, 0.118244, 0.193468, 2.96022e+18, 4.84343e+18, 0.000104648, 0.000174415, 0.199901, 0.199045, 5.00447e+18, 4.98305e+18, 0.000176914, 0.000184895, 0.000824997, 0.000350879, 0.000340557, 0.000254278, 0.000700375, 0.000364107, 1.5625e+09, 5.01746e+08, 186211, 75.6867, 8913
12, 250, 25, 250000, 0.00396801, 0.01585, 0.00403517, 0.00126663, 1016.93, 319.211, 947.547, 297.433, 2.54585e+22, 7.99136e+21, 0.00037601, 7.83238e-05, 0.000376001, 7.83218e-05, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1.19316, 1.08128, 2.98705e+19, 2.70696e+19, 0.0011733, 0.00112526, 0.133153, 0.217661, 3.33346e+18, 5.4491e+18, 0.000130937, 0.000217949, 0.231714, 0.244351, 5.80091e+18, 6.11728e+18, 0.000227857, 0.000250704, 0.000833706, 0.000367061, 0.000341095, 0.000256893, 0.000708295, 0.000381808, 1.5625e+09, 4.98486e+08, 180229, 75.8066, 8693
13, 250, 25, 250000, 0.00499444, 0.01995, 0.00460269, 0.001459, 921.564, 292.125, 858.691, 272.195, 2.30712e+22, 7.31329e+21, 0.000482015, 0.000103317, 0.000482003, 0.000103314, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1.37532, 1.24469, 3.44309e+19, 3.11606e+19, 0.00149238, 0.00143108, 0.158072, 0.271035, 3.9573e+18, 6.78531e+18, 0.000171526, 0.000299087, 0.264795, 0.274022, 6.62908e+18, 6.86008e+18, 0.000287332, 0.000310981, 0.000846955, 0.000366837, 0.000351112, 0.000264809, 0.000718208, 0.000377725, 1.5625e+09, 4.94393e+08, 173793, 75.9577, 8830
14, 250, 25, 250000, 0.00628873, 0.02512, 0.00530345, 0.00180584, 843.326, 287.154, 785.79, 267.563, 2.11125e+22, 7.18884e+21, 0.000627848, 0.000151383, 0.000627832, 0.000151379, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 1.64901, 1.55892, 4.12826e+19, 3.90273e+19, 0.00195537, 0.00196479, 0.216671, 0.423082, 5.4243e+18, 1.05918e+19, 0.000256924, 0.000509254, 0.303918, 0.308632, 7.60851e+18, 7.72654e+18, 0.00036038, 0.000385995, 0.000877567, 0.000380916, 0.000382921, 0.00030005, 0.000730822, 0.000380081, 1.5625e+09, 4.89117e+08, 164654, 76.1533, 8686
15, 250, 25, 250000, 0.00791599, 0.03162, 0.00614493, 0.00223573, 776.267, 282.432, 723.307, 263.163, 1.94337e+22, 7.07061e+21, 0.0008321, 0.000232843, 0.000832079, 0.000232838, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2.15654, 2.18103, 5.39884e+19, 5.46016e+19, 0.00277808, 0.00298592, 0.304468, 0.631928, 7.62229e+18, 1.58202e+19, 0.000392221, 0.000826473, 0.3869, 0.407917, 9.68595e+18, 1.02121e+19, 0.000498411, 0.000555894, 0.000951052, 0.000425532, 0.000430189, 0.00034294, 0.000782819, 0.000412433, 1.5625e+09, 4.82537e+08, 151826, 76.3988, 8636
16, 250, 25, 250000, 0.00996634, 0.03981, 0.0073451, 0.00275976, 736.991, 276.908, 686.71, 258.016, 1.84504e+22, 6.93232e+21, 0.00115152, 0.000362661, 0.00115149, 0.000362652, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 2.87297, 2.89088, 7.19241e+19, 7.23726e+19, 0.00389825, 0.00418709, 0.437316, 0.832751, 1.09481e+19, 2.08477e+19, 0.000593381, 0.00115172, 0.499584, 0.533247, 1.2507e+19, 1.33497e+19, 0.000677871, 0.000767066, 0.00105486, 0.000471491, 0.000500873, 0.000394531, 0.000849526, 0.000454757, 1.5625e+09, 4.70462e+08, 131733, 76.8533, 8900
17, 250, 25, 250000, 0.0125474, 0.05012, 0.00898747, 0.00357237, 716.28, 284.709, 667.412, 265.285, 1.79319e+22, 7.12763e+21, 0.00167426, 0.000599917, 0.00167422, 0.000599903, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 4.35485, 4.82907, 1.09023e+20, 1.20895e+20, 0.00607982, 0.0071619, 0.696504, 1.44545, 1.74368e+19, 3.61864e+19, 0.000972391, 0.00205467, 0.740462, 0.836085, 1.85373e+19, 2.09312e+19, 0.00103376, 0.00123747, 0.00124828, 0.000587894, 0.000604056, 0.000497068, 0.000996066, 0.000547451, 1.5625e+09, 4.56614e+08, 107193, 77.3813, 9137
18, 250, 25, 250000, 0.0157969, 0.0631, 0.0113247, 0.00466412, 716.894, 295.255, 667.984, 275.111, 1.79473e+22, 7.39163e+21, 0.00253949, 0.000996283, 0.00253943, 0.000996258, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 6.69057, 7.54819, 1.67497e+20, 1.88967e+20, 0.00933271, 0.0112087, 1.14347, 2.39022, 2.86266e+19, 5.98387e+19, 0.00159504, 0.00339824, 1.1009, 1.26527, 2.75609e+19, 3.16758e+19, 0.00153566, 0.00187484, 0.00150871, 0.000732482, 0.000757242, 0.000625135, 0.00118342, 0.000669377, 1.5625e+09, 4.40885e+08, 82007, 77.9898, 8865
19, 250, 25, 250000, 0.0198851, 0.07943, 0.0140005, 0.00579546, 704.067, 291.447, 656.033, 271.563, 1.76262e+22, 7.29631e+21, 0.00386674, 0.00156619, 0.00386664, 0.00156615, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 10.2951, 11.6224, 2.57736e+20, 2.90965e+20, 0.0146224, 0.0175823, 1.72523, 3.60178, 4.31908e+19, 9.01698e+19, 0.00245038, 0.00521527, 1.71116, 1.99118, 4.28386e+19, 4.98487e+19, 0.0024304, 0.00300172, 0.00185099, 0.000894274, 0.000923811, 0.000752264, 0.0014549, 0.000830556, 1.5625e+09, 4.27831e+08, 61303, 78.5021, 9044
20, 250, 25, 250000, 0.0250348, 0.1, 0.0175475, 0.00719221, 700.926, 287.289, 653.106, 267.689, 1.75475e+22, 7.19221e+21, 0.00600323, 0.00243659, 0.00600308, 0.00243653, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 16.0409, 17.1464, 4.0158e+20, 4.29256e+20, 0.0228853, 0.0261992, 2.61814, 5.178, 6.55444e+19, 1.2963e+20, 0.00373525, 0.00754434, 2.70115, 3.03716, 6.76227e+19, 7.60346e+19, 0.00385369, 0.00461197, 0.00229641, 0.00110277, 0.00112712, 0.000922362, 0.00181833, 0.00103058, 1.5625e+09, 4.16999e+08, 44356, 78.9323, 9141


==> sim/sim1/data/data_CO2_T1.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 0.000250348, 0.001, -8.02521e-05, 0.0142841, -320.562, 57057.2, -298.692, 53164.5, -8.02521e+21, 1.42841e+24, 0.0216659, 0.0049374, 0.021666, 0.00493741, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.9476, 52.1787, 1.52581e+21, 1.30628e+21, -0.190127, -33.8413, 10.2387, 14.8043, 2.56322e+20, 3.70622e+20, -0.0319397, -5.68515, 10.1176, 10.5012, 2.53291e+20, 2.62896e+20, -0.0315619, -5.61783, 0.0045321, 0.00198195, 0.00227003, 0.00175162, 0.00355491, 0.00189987, 1.5625e+09, 4.02284e+08, 61026, 79.5228, 8995
1, 250, 25, 250000, 0.000315188, 0.001259, 0.000313671, 0.0140234, 995.189, 44492.2, 927.293, 41456.8, 2.49143e+22, 1.11385e+24, 0.0217289, 0.0050478, 0.021729, 0.00504781, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 59.6514, 52.1352, 1.49336e+21, 1.30519e+21, 0.0599398, 2.68026, 9.86889, 14.4134, 2.47065e+20, 3.60835e+20, 0.0099166, 0.443581, 9.9784, 10.4504, 2.49807e+20, 2.61624e+20, 0.0100266, 0.448387, 0.00447171, 0.00198805, 0.00223135, 0.00171636, 0.0035239, 0.00189891, 1.5625e+09, 4.03055e+08, 56927, 79.4918, 8866
2, 250, 25, 250000, 0.000396801, 0.001585, 0.00043709, 0.0144122, 1101.53, 36321, 1026.38, 33843, 2.75767e+22, 9.09288e+23, 0.0216824, 0.00496183, 0.0216825, 0.00496185, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 61.1287, 53.1369, 1.53034e+21, 1.33027e+21, 0.0554941, 1.83045, 10.4242, 15.6085, 2.60968e+20, 3.90756e+20, 0.00946338, 0.312358, 10.0701, 10.3705, 2.52101e+20, 2.59623e+20, 0.00914184, 0.301582, 0.00453439, 0.00199522, 0.00228298, 0.0017774, 0.00355128, 0.00188649, 1.5625e+09, 4.03692e+08, 53483, 79.4662, 8739
3, 250, 25, 250000, 0.000499444, 0.001995, 3.80055e-05, 0.014384, 76.0956, 28800.1, 70.904, 26835.2, 1.90504e+21, 7.21003e+23, 0.0217702, 0.00494716, 0.0217702, 0.00494717, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.3548, 52.8818, 1.51097e+21, 1.32388e+21, 0.793145, 300.184, 10.3809, 15.5883, 2.59884e+20, 3.90248e+20, 0.13642, 51.6314, 9.89824, 10.4096, 2.478e+20, 2.60601e+20, 0.130076, 49.2305, 0.00450039, 0.00199333, 0.00228169, 0.00176869, 0.00350744, 0.00189482, 1.5625e+09, 4.04643e+08, 49761, 79.4279, 9071
4, 250, 25, 250000, 0.000628873, 0.002512, 4.82266e-05, 0.0141397, 76.6873, 22484.2, 71.4554, 20950.3, 1.91985e+21, 5.62887e+23, 0.0217796, 0.00497804, 0.0217797, 0.00497805, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 59.6182, 51.8105, 1.49253e+21, 1.29706e+21, 0.777419, 227.935, 10.026, 14.9624, 2.50998e+20, 3.7458e+20, 0.130738, 38.3322, 9.89155, 10.355, 2.47633e+20, 2.59235e+20, 0.128986, 37.818, 0.00447158, 0.00198167, 0.00223484, 0.00174657, 0.0035049, 0.00189544, 1.5625e+09, 4.04842e+08, 45129, 79.4201, 8705
5, 250, 25, 250000, 0.000791599, 0.003162, 0.00059227, 0.0142755, 748.194, 18033.8, 697.149, 16803.4, 1.87309e+22, 4.51471e+23, 0.0217106, 0.00496422, 0.0217107, 0.00496424, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.586, 52.1044, 1.51676e+21, 1.30442e+21, 0.0809763, 1.95302, 10.2219, 15.1911, 2.55902e+20, 3.80306e+20, 0.0136621, 0.329923, 10.0356, 10.3673, 2.51238e+20, 2.59543e+20, 0.013413, 0.323592, 0.00450932, 0.00199493, 0.00225891, 0.0017611, 0.00354222, 0.00188738, 1.5625e+09, 4.06381e+08, 41772, 79.3581, 8700
6, 250, 25, 250000, 0.000996634, 0.003981, 0.000810757, 0.0138924, 813.495, 13939.3, 757.995, 12988.3, 2.03657e+22, 3.48967e+23, 0.0216334, 0.00494794, 0.0216335, 0.00494796, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 58.6969, 50.3164, 1.46946e+21, 1.25966e+21, 0.0721539, 1.23791, 9.67887, 14.4614, 2.42308e+20, 3.62038e+20, 0.0118979, 0.204645, 9.83479, 10.1926, 2.46212e+20, 2.5517e+20, 0.0120895, 0.207534, 0.00444799, 0.00194119, 0.0022064, 0.00170258, 0.00350698, 0.00186736, 1.5625e+09, 4.0671e+08, 39376, 79.345, 8964
7, 250, 25, 250000, 0.00125474, 0.005012, 0.000606553, 0.014127, 483.409, 11258.9, 450.428, 10490.8, 1.2102e+22, 2.81864e+23, 0.0217588, 0.00494167, 0.0217589, 0.00494169, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 59.8104, 51.6059, 1.49734e+21, 1.29194e+21, 0.123726, 2.88364, 10.0065, 14.9897, 2.50511e+20, 3.75264e+20, 0.0206999, 0.48311, 9.94934, 10.2534, 2.49079e+20, 2.56692e+20, 0.0205816, 0.479829, 0.00448246, 0.00197377, 0.00224308, 0.00173115, 0.00352349, 0.0018828, 1.5625e+09, 4.07421e+08, 36280, 79.3164, 8966
8, 250, 25, 250000, 0.00157969, 0.00631, 0.001147, 0.0141907, 726.09, 8983.17, 676.553, 8370.29, 1.81775e+22, 2.24891e+23, 0.0216509, 0.00497305, 0.0216509, 0.00497306, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.6611, 52.5824, 1.51864e+21, 1.31639e+21, 0.0835448, 1.03615, 10.0952, 14.9737, 2.52732e+20, 3.74864e+20, 0.0139036, 0.173246, 10.1176, 10.598, 2.53293e+20, 2.65318e+20, 0.0139344, 0.173013, 0.00451885, 0.00197785, 0.0022543, 0.00173672, 0.00355168, 0.00190246, 1.5625e+09, 4.0815e+08, 34520, 79.2872, 8782
9, 250, 25, 250000, 0.00198851, 0.007943, 0.00127232, 0.0144813, 639.833, 7282.49, 596.181, 6785.65, 1.60181e+22, 1.82315e+23, 0.0217297, 0.00495522, 0.0217298, 0.00495523, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.5002, 53.3662, 1.51461e+21, 1.33601e+21, 0.0945562, 1.07945, 10.5125, 15.8959, 2.63178e+20, 3.9795e+20, 0.0164301, 0.188648, 9.8688, 10.2913, 2.47063e+20, 2.5764e+20, 0.015424, 0.176289, 0.00450414, 0.00199386, 0.00229256, 0.00178231, 0.00351231, 0.00186925, 1.5625e+09, 4.08694e+08, 31530, 79.2654, 9006
10, 250, 25, 250000, 0.00250348, 0.01, 0.00207282, 0.0141454, 827.977, 5650.29, 771.489, 5264.81, 2.07282e+22, 1.41454e+23, 0.0216555, 0.0048895, 0.0216556, 0.00488951, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 59.5515, 51.2382, 1.49086e+21, 1.28274e+21, 0.0719241, 0.494711, 10.0258, 14.6369, 2.50994e+20, 3.6643e+20, 0.0121088, 0.084503, 9.87496, 10.3111, 2.47217e+20, 2.58136e+20, 0.0119266, 0.082337, 0.00446772, 0.00197823, 0.00224177, 0.00173574, 0.00349798, 0.0018973, 1.5625e+09, 4.08927e+08, 30451, 79.2561, 8844
11, 250, 25, 250000, 0.00315188, 0.01259, 0.00206224, 0.0142846, 654.289, 4532.08, 609.65, 4222.88, 1.638e+22, 1.1346e+23, 0.0217708, 0.00496102, 0.0217709, 0.00496103, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.356, 53.5528, 1.511e+21, 1.34068e+21, 0.0922468, 0.64419, 10.2236, 15.2325, 2.55944e+20, 3.81342e+20, 0.0156254, 0.110709, 9.97723, 10.6575, 2.49778e+20, 2.66809e+20, 0.015249, 0.106874, 0.00448969, 0.00200914, 0.00225367, 0.00176562, 0.00351225, 0.00191352, 1.5625e+09, 4.08895e+08, 29059, 79.2574, 8783
12, 250, 25, 250000, 0.00396801, 0.01585, 0.00290155, 0.0140766, 731.234, 3547.51, 681.346, 3305.49, 1.83063e+22, 8.88112e+22, 0.0217322, 0.00492999, 0.0217323, 0.00493, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.2897, 51.4607, 1.50934e+21, 1.28831e+21, 0.0824492, 0.406138, 9.92522, 14.4745, 2.48476e+20, 3.62365e+20, 0.0135732, 0.0687602, 10.1098, 10.4676, 2.53097e+20, 2.62055e+20, 0.0138257, 0.0685846, 0.0045075, 0.00196042, 0.00223187, 0.00172446, 0.00354798, 0.00190201, 1.5625e+09, 4.08969e+08, 27565, 79.2545, 8805
13, 250, 25, 250000, 0.00499444, 0.01995, 0.00383151, 0.0143093, 767.157, 2865.04, 714.818, 2669.58, 1.92056e+22, 7.17257e+22, 0.0217514, 0.00493665, 0.0217514, 0.00493666, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.3568, 53.2762, 1.51102e+21, 1.33376e+21, 0.0786759, 0.301921, 10.2581, 15.2526, 2.56809e+20, 3.81845e+20, 0.0133716, 0.0537501, 9.96015, 10.5256, 2.4935e+20, 2.63506e+20, 0.0129832, 0.0503913, 0.00449179, 0.00200267, 0.00226565, 0.0017579, 0.00351309, 0.00190307, 1.5625e+09, 4.08522e+08, 26164, 79.2725, 8711
14, 250, 25, 250000, 0.00628873, 0.02512, 0.00450804, 0.0142281, 716.844, 2262.47, 667.937, 2108.11, 1.7946e+22, 5.66403e+22, 0.0217611, 0.00488219, 0.0217612, 0.0048822, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 60.0743, 51.149, 1.50395e+21, 1.2805e+21, 0.0838039, 0.273953, 10.1331, 14.6916, 2.5368e+20, 3.67801e+20, 0.0141357, 0.0490968, 9.95202, 10.4286, 2.49147e+20, 2.61078e+20, 0.0138831, 0.0461692, 0.00449761, 0.00195617, 0.00226711, 0.0017252, 0.00351414, 0.00189469, 1.5625e+09, 4.07516e+08, 25129, 79.3131, 8736
15, 250, 25, 250000, 0.00791599, 0.03162, 0.00582658, 0.0143273, 736.051, 1809.92, 685.835, 1686.44, 1.84269e+22, 4.53109e+22, 0.0217827, 0.00488865, 0.0217828, 0.00488866, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 61.203, 53.8375, 1.5322e+21, 1.34781e+21, 0.0831504, 0.217153, 10.2691, 15.4776, 2.57084e+20, 3.87479e+20, 0.0139516, 0.0402381, 10.1662, 10.6828, 2.54508e+20, 2.67441e+20, 0.0138118, 0.0369338, 0.00452783, 0.00199868, 0.00226467, 0.00175827, 0.00355316, 0.00191069, 1.5625e+09, 4.06713e+08, 25285, 79.3454, 8901
16, 250, 25, 250000, 0.00996634, 0.03981, 0.00682951, 0.0143177, 685.258, 1436.61, 638.506, 1338.6, 1.71553e+22, 3.59652e+22, 0.0219619, 0.00486153, 0.021962, 0.00486154, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 61.1505, 52.0048, 1.53089e+21, 1.30193e+21, 0.0892372, 0.201889, 10.2482, 14.7077, 2.56561e+20, 3.68205e+20, 0.0149553, 0.0379957, 10.1635, 10.5627, 2.54441e+20, 2.64435e+20, 0.0148317, 0.0347049, 0.00453753, 0.00196717, 0.00228756, 0.00172186, 0.00355449, 0.00190443, 1.5625e+09, 4.05759e+08, 25134, 79.3839, 8833
17, 250, 25, 250000, 0.0125474, 0.05012, 0.00897357, 0.0143453, 715.172, 1143.29, 666.38, 1065.29, 1.79042e+22, 2.86219e+22, 0.0220186, 0.00475092, 0.0220186, 0.00475093, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 61.5817, 52.5811, 1.54168e+21, 1.31636e+21, 0.0861075, 0.156057, 10.2834, 15.0969, 2.57443e+20, 3.77949e+20, 0.014379, 0.0312088, 10.2537, 10.5865, 2.56699e+20, 2.65031e+20, 0.0143374, 0.0272846, 0.00454719, 0.00198555, 0.00228055, 0.00173826, 0.00356373, 0.0019227, 1.5625e+09, 4.0463e+08, 24395, 79.4295, 8938
18, 250, 25, 250000, 0.0157969, 0.0631, 0.0111442, 0.0143935, 705.469, 911.157, 657.339, 848.994, 1.76612e+22, 2.28106e+22, 0.0222534, 0.00481829, 0.0222534, 0.00481829, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 62.9334, 54.5059, 1.57552e+21, 1.36454e+21, 0.0892079, 0.138725, 10.3423, 14.5181, 2.58916e+20, 3.63457e+20, 0.0146601, 0.0279647, 10.5622, 11.3524, 2.64423e+20, 2.84204e+20, 0.0149719, 0.0251571, 0.0045933, 0.00200858, 0.0023022, 0.00172076, 0.00360965, 0.00196013, 1.5625e+09, 4.02953e+08, 23935, 79.4972, 8830
19, 250, 25, 250000, 0.0198851, 0.07943, 0.0139925, 0.0144727, 703.665, 727.816, 655.658, 678.161, 1.76161e+22, 1.82207e+22, 0.0223167, 0.00460551, 0.0223166, 0.0046055, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 62.5432, 52.7979, 1.56576e+21, 1.32178e+21, 0.0888821, 0.118666, 10.4461, 14.768, 2.61516e+20, 3.69713e+20, 0.0148453, 0.0260045, 10.4127, 10.7973, 2.60681e+20, 2.70309e+20, 0.0147979, 0.021673, 0.00458313, 0.00198706, 0.0022994, 0.00174602, 0.00358918, 0.00193274, 1.5625e+09, 4.0213e+08, 23359, 79.5306, 8979
20, 250, 25, 250000, 0.0250348, 0.1, 0.0175277, 0.0146697, 700.135, 585.975, 652.369, 545.997, 1.75277e+22, 1.46697e+22, 0.0228667, 0.00458711, 0.0228666, 0.00458709, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 63.7253, 53.9598, 1.59535e+21, 1.35087e+21, 0.0910186, 0.108365, 10.727, 15.4867, 2.68547e+20, 3.87706e+20, 0.0153213, 0.0255677, 10.5679, 10.808, 2.64564e+20, 2.70576e+20, 0.015094, 0.0199472, 0.00462562, 0.00200272, 0.00232796, 0.00177089, 0.00362131, 0.00193335, 1.5625e+09, 4.0178e+08, 22908, 79.5448, 9083


==> sim/sim1/data/data_CO2_T2.csv <==
run_id, events, particles, interactions, electric_field [kV/cm], electric_field_red [Td], drift_velocity_mean [cm/µs], drift_velocity_stdev [cm/µs], mobility_mean [cm/(V s)], mobility_stdev [cm/(V s)], mobility_red_mean [cm/(V s)], mobility_red_stdev [cm/(V s)], mobility_norm_mean [1/(cm V s)], mobility_norm_stdev [1/(cm V s)], energy_before_mean [eV], energy_before_stdev [eV], energy_after_mean [eV], energy_after_stdev [eV], townsend_alpha_coeff_mean [cm^-1], townsend_alpha_coeff_stdev [cm^-1], townsend_alpha_coeff_red_mean [cm^2], townsend_alpha_coeff_red_stdev [cm^2], townsend_gamma_coeff_mean, townsend_gamma_coeff_stdev, townsend_eta_coeff_mean [cm^-1], townsend_eta_coeff_stdev [cm^-1], townsend_eta_coeff_red_mean [cm^2], townsend_eta_coeff_red_stdev [cm^2], diffusion_coeff_mean [cm^2/s], diffusion_coeff_stdev [cm^2/s], diffusion_coeff_norm_mean [1/(cm s)], diffusion_coeff_norm_stdev [1/(cm s)], diffusion_coeff_ratio_mean [V], diffusion_coeff_ratio_stdev [V], diffusion_coeff_long_mean [cm^2/s], diffusion_coeff_long_stdev [cm^2/s], diffusion_coeff_long_norm_mean [1/(cm s)], diffusion_coeff_long_norm_stdev [1/(cm s)], diffusion_coeff_long_ratio_mean [V], diffusion_coeff_long_ratio_stdev [V], diffusion_coeff_tran_mean [cm^2/s], diffusion_coeff_tran_stdev [cm^2/s], diffusion_coeff_tran_norm_mean [1/(cm s)], diffusion_coeff_tran_norm_stdev [1/(cm s)], diffusion_coeff_tran_ratio_mean [V], diffusion_coeff_tran_ratio_stdev [V], diffusion_magnitude_mean [cm], diffusion_magnitude_stdev [cm], diffusion_magnitude_tran_mean [cm], diffusion_magnitude_tran_stdev [cm], diffusion_magnitude_long_mean [cm], diffusion_magnitude_long_stdev [cm], real_collisions, null_collisions, fail_collisions, efficiency [%], elapsed_time [s]
0, 250, 25, 250000, 3.22853e-05, 0.001, -6.53559e-05, 0.015936, -2024.32, 493598, -243.25, 59312.6, -6.53559e+21, 1.5936e+24, 0.0280687, 0.00182414, 0.0280688, 0.00182415, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 597.333, 494.085, 1.92851e+21, 1.59517e+21, -0.295078, -71.9504, 98.0308, 139.576, 3.16496e+20, 4.50627e+20, -0.0484265, -11.8082, 100.318, 101.61, 3.23879e+20, 3.28052e+20, -0.0495562, -12.0836, 0.0395106, 0.0168402, 0.0196108, 0.0148621, 0.03117, 0.0163598, 1.5625e+09, 3.96112e+08, 62909, 79.7733, 9069
1, 250, 25, 250000, 4.06472e-05, 0.001259, 0.000310436, 0.0160843, 7637.32, 395704, 917.728, 47549.2, 2.46574e+22, 1.27754e+24, 0.02811, 0.00185184, 0.0281101, 0.00185184, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 602.606, 492.722, 1.94553e+21, 1.59077e+21, 0.0789028, 4.08861, 99.8714, 141.984, 3.22438e+20, 4.58399e+20, 0.0130768, 0.677786, 100.716, 100.191, 3.25164e+20, 3.2347e+20, 0.0131873, 0.683385, 0.0397224, 0.0168253, 0.0198023, 0.0149918, 0.0312474, 0.0163608, 1.5625e+09, 3.96109e+08, 62505, 79.7735, 8943
2, 250, 25, 250000, 5.11723e-05, 0.001585, 0.000577329, 0.0160167, 11282.1, 312995, 1355.69, 37610.6, 3.64246e+22, 1.01052e+24, 0.0281035, 0.00182286, 0.0281036, 0.00182287, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 597.901, 492.549, 1.93034e+21, 1.59021e+21, 0.0529957, 1.47089, 99.0182, 143.547, 3.19684e+20, 4.63446e+20, 0.0087766, 0.243819, 99.9661, 98.8558, 3.22744e+20, 3.19159e+20, 0.00886061, 0.245974, 0.0395084, 0.0168924, 0.01964, 0.0150263, 0.0311439, 0.0162728, 1.5625e+09, 3.96116e+08, 61114, 79.7732, 8778
3, 250, 25, 250000, 6.44093e-05, 0.001995, -4.60675e-05, 0.0161373, -715.231, 250544, -85.9448, 30106.2, -2.30915e+21, 8.08889e+23, 0.028148, 0.00185537, 0.0281482, 0.00185538, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 613.884, 502.255, 1.98195e+21, 1.62155e+21, -0.858301, -300.661, 100.521, 144.344, 3.24535e+20, 4.66021e+20, -0.140543, -49.2323, 103.211, 104.698, 3.33219e+20, 3.38022e+20, -0.144304, -50.5494, 0.0401485, 0.0168397, 0.0198022, 0.015123, 0.031584, 0.0166461, 1.5625e+09, 3.96037e+08, 59916, 79.7765, 8778
4, 250, 25, 250000, 8.11008e-05, 0.002512, 0.000580093, 0.0161297, 7152.74, 198885, 859.499, 23898.7, 2.30929e+22, 6.42106e+23, 0.0281208, 0.0018483, 0.028121, 0.00184831, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 604.756, 496.207, 1.95248e+21, 1.60202e+21, 0.0845489, 2.35194, 100.41, 142.997, 3.24177e+20, 4.61671e+20, 0.014038, 0.390843, 100.984, 100.869, 3.26031e+20, 3.25659e+20, 0.0141182, 0.392816, 0.0397387, 0.0169733, 0.0197998, 0.0151002, 0.0312636, 0.0164254, 1.5625e+09, 3.96242e+08, 58319, 79.7682, 9149
5, 250, 25, 250000, 0.000102086, 0.003162, 0.000544904, 0.0161365, 5337.68, 158067, 641.395, 18993.9, 1.72329e+22, 5.10325e+23, 0.0280916, 0.00181481, 0.0280917, 0.00181481, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 606.478, 513.628, 1.95804e+21, 1.65827e+21, 0.113622, 3.36611, 100.488, 145.253, 3.24429e+20, 4.68953e+20, 0.0188262, 0.558171, 101.375, 103.669, 3.27294e+20, 3.34697e+20, 0.0189924, 0.562765, 0.0397445, 0.0171144, 0.0197789, 0.0151423, 0.0313172, 0.0164701, 1.5625e+09, 3.96283e+08, 56610, 79.7666, 9064
6, 250, 25, 250000, 0.000128528, 0.003981, 0.000333431, 0.0162435, 2594.23, 126381, 311.732, 15186.4, 8.37556e+21, 4.08025e+23, 0.028064, 0.00184893, 0.0280641, 0.00184893, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 611.479, 501.647, 1.97418e+21, 1.61958e+21, 0.235707, 11.4844, 101.824, 143.887, 3.28742e+20, 4.64543e+20, 0.0392501, 1.91292, 101.958, 102.776, 3.29174e+20, 3.31816e+20, 0.0393018, 1.91504, 0.0400337, 0.0168899, 0.0200106, 0.0151099, 0.0313906, 0.0165489, 1.5625e+09, 3.96218e+08, 54624, 79.7694, 8985
7, 250, 25, 250000, 0.000161814, 0.005012, 0.000495074, 0.0162719, 3059.52, 100559, 367.644, 12083.5, 9.87778e+21, 3.24658e+23, 0.0280899, 0.00184526, 0.02809, 0.00184527, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 612.068, 503.629, 1.97608e+21, 1.62598e+21, 0.200053, 6.57732, 102.177, 142.42, 3.29881e+20, 4.59808e+20, 0.0333963, 1.09864, 101.929, 103.411, 3.2908e+20, 3.33865e+20, 0.0333152, 1.09551, 0.0399871, 0.01705, 0.0200932, 0.0150716, 0.0313076, 0.0166917, 1.5625e+09, 3.96191e+08, 51725, 79.7706, 8995
8, 250, 25, 250000, 0.000203721, 0.00631, 0.000795297, 0.0162698, 3903.86, 79863.5, 469.102, 9596.69, 1.26038e+22, 2.57842e+23, 0.0281046, 0.00183252, 0.0281047, 0.00183253, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 609.885, 511.415, 1.96903e+21, 1.65112e+21, 0.156226, 3.19869, 102.153, 145.047, 3.29806e+20, 4.6829e+20, 0.0261673, 0.536606, 101.395, 104.379, 3.27356e+20, 3.36991e+20, 0.0259729, 0.532014, 0.0398975, 0.0170639, 0.0200344, 0.0151453, 0.0312611, 0.0165823, 1.5625e+09, 3.96339e+08, 49305, 79.7646, 9034
9, 250, 25, 250000, 0.000256442, 0.007943, 0.00132888, 0.0161211, 5181.99, 62864.3, 622.687, 7554.01, 1.67302e+22, 2.0296e+23, 0.0281018, 0.00186527, 0.0281019, 0.00186527, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 608.801, 493.474, 1.96553e+21, 1.5932e+21, 0.117484, 1.42841, 100.29, 140.161, 3.2379e+20, 4.52515e+20, 0.0193536, 0.236338, 102.055, 101.161, 3.29489e+20, 3.26603e+20, 0.0196942, 0.239713, 0.0399885, 0.0167447, 0.0199157, 0.0149197, 0.0314898, 0.0163899, 1.5625e+09, 3.96352e+08, 46066, 79.7642, 8832
10, 250, 25, 250000, 0.000322853, 0.01, 0.00151166, 0.0161594, 4682.18, 50051.9, 562.628, 6014.41, 1.51166e+22, 1.61594e+23, 0.0281229, 0.00180168, 0.028123, 0.00180168, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 607.541, 499.562, 1.96147e+21, 1.61285e+21, 0.129756, 1.39117, 100.756, 143.607, 3.25294e+20, 4.63641e+20, 0.021519, 0.23207, 101.507, 102.439, 3.2772e+20, 3.30727e+20, 0.0216795, 0.232781, 0.0399049, 0.0168223, 0.0198323, 0.0151233, 0.0313847, 0.0163817, 1.5625e+09, 3.96376e+08, 42964, 79.7634, 9176
11, 250, 25, 250000, 0.000406472, 0.01259, 0.00199512, 0.0162446, 4908.39, 39964.8, 589.81, 4802.31, 1.58469e+22, 1.29028e+23, 0.0280973, 0.0018514, 0.0280974, 0.00185141, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 607.392, 490.15, 1.96099e+21, 1.58247e+21, 0.123746, 1.01249, 101.826, 142.051, 3.28748e+20, 4.58617e+20, 0.0207453, 0.171372, 100.935, 101.495, 3.25873e+20, 3.27679e+20, 0.0205638, 0.168706, 0.0398967, 0.0168322, 0.0200142, 0.0151031, 0.0312268, 0.0164706, 1.5625e+09, 3.96546e+08, 39936, 79.7566, 9253
12, 250, 25, 250000, 0.000511723, 0.01585, 0.0026906, 0.0162504, 5257.93, 31756.3, 631.812, 3815.95, 1.69754e+22, 1.02526e+23, 0.0280579, 0.0018599, 0.028058, 0.00185991, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 612.563, 511.122, 1.97768e+21, 1.65017e+21, 0.116503, 0.710324, 101.904, 145.605, 3.29e+20, 4.70092e+20, 0.019381, 0.120286, 102.189, 104.335, 3.2992e+20, 3.36849e+20, 0.0194352, 0.119048, 0.0399508, 0.0171719, 0.0199434, 0.0152133, 0.0314024, 0.0166027, 1.5625e+09, 3.969e+08, 36535, 79.7423, 8855
13, 250, 25, 250000, 0.000644093, 0.01995, 0.00349042, 0.0161349, 5419.12, 25050.6, 651.181, 3010.17, 1.74958e+22, 8.08767e+22, 0.0280609, 0.00185912, 0.028061, 0.00185913, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 604.687, 505.994, 1.95225e+21, 1.63362e+21, 0.111584, 0.524194, 100.439, 144.93, 3.24271e+20, 4.6791e+20, 0.0185342, 0.0897538, 100.952, 102.242, 3.25928e+20, 3.30092e+20, 0.0186289, 0.088157, 0.0397276, 0.0169781, 0.019778, 0.0151273, 0.0312944, 0.0163461, 1.5625e+09, 3.97102e+08, 33222, 79.7342, 8787
14, 250, 25, 250000, 0.000811008, 0.02512, 0.00497672, 0.0164002, 6136.47, 20221.9, 737.38, 2429.94, 1.98118e+22, 6.52872e+22, 0.0281021, 0.00184552, 0.0281022, 0.00184553, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 613.567, 501.858, 1.98092e+21, 1.62026e+21, 0.099987, 0.339492, 103.776, 148.951, 3.35043e+20, 4.80892e+20, 0.0169113, 0.0607858, 101.504, 100.49, 3.27709e+20, 3.24436e+20, 0.0165411, 0.0569158, 0.0401034, 0.0169017, 0.0201502, 0.0153173, 0.0314278, 0.016297, 1.5625e+09, 3.97346e+08, 30971, 79.7244, 8809
15, 250, 25, 250000, 0.00102086, 0.03162, 0.00571942, 0.0163838, 5602.54, 16048.9, 673.221, 1928.5, 1.8088e+22, 5.18146e+22, 0.028139, 0.00183282, 0.0281391, 0.00183283, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 608.571, 506.592, 1.96479e+21, 1.63555e+21, 0.108624, 0.324035, 103.554, 149.824, 3.34327e+20, 4.83711e+20, 0.0184834, 0.0593174, 100.366, 100.794, 3.24034e+20, 3.25418e+20, 0.0179143, 0.0543794, 0.0398634, 0.0170044, 0.0201477, 0.0152728, 0.0312065, 0.0162853, 1.5625e+09, 3.97474e+08, 28094, 79.7193, 9027
16, 250, 25, 250000, 0.00128528, 0.03981, 0.00712961, 0.0163116, 5547.13, 12691.1, 666.563, 1525.01, 1.79091e+22, 4.09737e+22, 0.0281025, 0.00182935, 0.0281026, 0.00182935, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 621.37, 518.375, 2.00611e+21, 1.67359e+21, 0.112016, 0.272785, 102.632, 147.258, 3.31352e+20, 4.75428e+20, 0.0185019, 0.0499655, 104.026, 105.971, 3.35852e+20, 3.42132e+20, 0.0187532, 0.0469657, 0.0402874, 0.0171645, 0.0200317, 0.0152368, 0.0316978, 0.0167188, 1.5625e+09, 3.97715e+08, 25043, 79.7096, 9059
17, 250, 25, 250000, 0.00161814, 0.05012, 0.0087991, 0.0163015, 5437.78, 10074.2, 653.424, 1210.55, 1.75561e+22, 3.25249e+22, 0.0281286, 0.0018237, 0.0281286, 0.0018237, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 611.276, 503.129, 1.97353e+21, 1.62437e+21, 0.112413, 0.227888, 102.511, 142.603, 3.30962e+20, 4.60398e+20, 0.0188517, 0.0436748, 101.563, 102.618, 3.27901e+20, 3.31305e+20, 0.0186773, 0.0394137, 0.0399773, 0.0169775, 0.0200549, 0.015183, 0.0313288, 0.0164985, 1.5625e+09, 3.97649e+08, 23464, 79.7124, 9061
18, 250, 25, 250000, 0.00203721, 0.0631, 0.0110711, 0.0162419, 5434.45, 7972.65, 653.024, 958.022, 1.75453e+22, 2.574e+22, 0.0281279, 0.00182613, 0.028128, 0.00182613, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 613.283, 507.828, 1.98e+21, 1.63954e+21, 0.112851, 0.19011, 101.745, 144.42, 3.28486e+20, 4.66266e+20, 0.0187222, 0.0382183, 102.448, 103.782, 3.30758e+20, 3.35064e+20, 0.0188516, 0.0336091, 0.0400049, 0.0170835, 0.0198832, 0.015249, 0.0314911, 0.0165128, 1.5625e+09, 3.97546e+08, 21199, 79.7167, 8931
19, 250, 25, 250000, 0.00256442, 0.07943, 0.0141008, 0.0164961, 5498.64, 6432.69, 660.736, 772.975, 1.77525e+22, 2.07682e+22, 0.0281862, 0.00184176, 0.0281862, 0.00184176, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 621.476, 512.729, 2.00646e+21, 1.65536e+21, 0.113024, 0.161796, 104.954, 148.604, 3.38848e+20, 4.79773e+20, 0.0190873, 0.035057, 102.892, 104.89, 3.3219e+20, 3.3864e+20, 0.0187123, 0.029036, 0.0402886, 0.0171562, 0.0202855, 0.015368, 0.0315096, 0.0166425, 1.5625e+09, 3.97638e+08, 19765, 79.713, 9141
20, 250, 25, 250000, 0.00322853, 0.1, 0.0176241, 0.0159957, 5458.85, 4954.46, 655.956, 595.346, 1.76241e+22, 1.59957e+22, 0.0281738, 0.00181436, 0.0281737, 0.00181436, 0, 0, 0, 0, inf, -nan, 0, 0, 0, 0, 599.715, 494.796, 1.9362e+21, 1.59747e+21, 0.109861, 0.134751, 98.6539, 137.949, 3.18507e+20, 4.45374e+20, 0.0180723, 0.0301272, 100.602, 103.541, 3.24796e+20, 3.34285e+20, 0.0184291, 0.025289, 0.0395369, 0.0169349, 0.0196415, 0.0149276, 0.0310851, 0.0165847, 1.5625e+09, 3.97478e+08, 18033, 79.7195, 8886

